Gem: Gaussian Mixture Model Embeddings for Numerical Feature Distributions

Embeddings are now used to underpin a wide variety of data management tasks, including entity resolution, dataset search and semantic type detection. Such applications often involve datasets with numerical columns, but there has been more emphasis placed on the semantics of categorical data in embeddings than on the distinctive features of numerical data. In this paper, we propose a method called Gem (Gaussian mixture model embeddings) that creates embeddings that build on numerical value distributions from columns. The proposed method specializes a Gaussian Mixture Model (GMM) to identify and cluster columns with similar value distributions. We introduce a signature mechanism that generates a probability matrix for each column, indicating its likelihood of belonging to specific Gaussian components, which can be used for different applications, such as to determine semantic types. Finally, we generate embeddings for three numerical data properties: distributional, statistical, and contextual. Our core method focuses solely on numerical columns without using table names or neighboring columns for context. However, the method can be combined with other types of evidence, and we later integrate attribute names with the Gaussian embeddings to evaluate the method's contribution to improving overall performance. We compare Gem with several baseline methods for numeric only and numeric + context tasks, showing that Gem consistently outperforms the baselines on four benchmark datasets.

==> age_data.dat <==
3.248357076505616448e+01
2.930867849414407544e+01
3.323844269050346156e+01
3.761514928204012875e+01
2.882923312638332192e+01
2.882931521525409835e+01
3.789606407753695549e+01
3.383717364576454401e+01
2.765262807032523895e+01
3.271280021792982495e+01
2.768291153593768783e+01
2.767135123214871584e+01
3.120981135783016924e+01
2.043359877671100833e+01
2.137541083743483483e+01
2.718856235379513464e+01
2.493584439832788036e+01
3.157123666297636788e+01
2.545987962239394520e+01
2.293848149332354325e+01
3.732824384460776912e+01
2.887111849756732340e+01
3.033764102343961966e+01
2.287625906893271832e+01
2.727808637737408759e+01
3.055461294854933030e+01
2.424503211288848803e+01
3.187849009172835935e+01
2.699680655040597443e+01
2.854153125103361788e+01
2.699146693885301573e+01
3.926139092254469176e+01
2.993251387631033111e+01
2.471144535522049779e+01
3.411272456051594304e+01
2.389578175014488792e+01
3.104431797502377677e+01
2.020164938060112192e+01
2.335906975550784637e+01
3.098430617934561582e+01
3.369233289997705327e+01
3.085684140594985081e+01
2.942175858805879685e+01
2.849448152205355456e+01
2.260739004816286268e+01
2.640077895802645713e+01
2.769680614520106232e+01
3.528561113109457636e+01
3.171809144784230838e+01
2.118479922318633157e+01
3.162041984697397368e+01
2.807458859791841732e+01
2.661538999847020648e+01
3.305838144420433622e+01
3.515499761247975385e+01
3.465640059558099040e+01
2.580391238388680719e+01
2.845393812074392770e+01
3.165631715701782056e+01
3.487772563561179595e+01
2.760412881077354896e+01
2.907170511668091351e+01
2.446832512996985898e+01
2.401896687959664689e+01
3.406262911197099186e+01
3.678120014285411798e+01
2.963994939209833035e+01
3.501766448946011678e+01
3.180818012523817018e+01
2.677440122697437985e+01
3.180697802754206904e+01
3.769018283232984601e+01
2.982086980445024338e+01
3.782321827907003353e+01
1.690127447955127593e+01
3.410951252187611971e+01
3.043523534119085738e+01
2.850496324767066270e+01
3.045880388267751115e+01
2.006215542699553822e+01
2.890164056081243871e+01
3.178556285755873034e+01
3.738947022370758333e+01
2.740864890863176129e+01
2.595753198553406094e+01
2.749121478207731784e+01
3.457701058851036890e+01
3.164375554829842230e+01
2.735119898116480641e+01
3.256633716556677882e+01
3.048538774674020146e+01
3.484322495266444264e+01
2.648973453061323724e+01
2.836168926701115822e+01
2.803945923433921195e+01
2.268242525933940712e+01
3.148060138532288121e+01
3.130527636089944821e+01
3.002556728321230395e+01
2.882706433312426597e+01
2.292314628974792967e+01
2.789677338617320501e+01
2.828642741736615207e+01
2.598861365389190325e+01
2.919357144166995255e+01
3.202025428407269203e+01
3.943092950605264946e+01
3.087288906415919598e+01
3.128775195361382089e+01
2.962777042116916348e+01
2.040614392350479278e+01
2.986743062275391480e+01
3.030115104970513329e+01
4.231621056242643419e+01
2.903819517609438705e+01
3.150773671166806267e+01
2.982644115147378372e+01
2.415660981190233869e+01
3.571411407257510007e+01
3.375966516343387269e+01
3.395515973521523279e+01
2.545306272602630315e+01
3.701397155468049505e+01
2.299074468603859600e+01
3.293428546900135245e+01
4.095227812904989406e+01
2.504731837434655972e+01
2.716851135198614031e+01
3.049825682543820449e+01
2.748262172941900516e+01
2.224668284466933699e+01
3.034281487403013600e+01
2.468848143136947471e+01
3.236796215317590963e+01
2.540287882883098547e+01
3.774967202508769759e+01
2.608373353831881403e+01
2.838969241897162021e+01
3.406758608684835110e+01
2.384567841783022502e+01
3.113729967302064594e+01
3.653571377141214072e+01
2.196258382719386049e+01
3.092316929266151959e+01
3.129941397124211733e+01
3.390911435888655490e+01
2.381524644560958848e+01
2.339771693457861801e+01
3.260970782808448831e+01
3.148492336616592979e+01
3.125246425172938203e+01
3.173224104748487662e+01
2.659987639210754651e+01
3.116126848580501729e+01
3.146536236649340523e+01
2.642824290986816038e+01
3.932887255572378393e+01
3.236916460455893940e+01
2.404348251398675629e+01
3.328276804316914905e+01
2.512659164886339269e+01
3.393542301871225675e+01
3.579297789503701921e+01
2.589658840824144903e+01
3.481688064622160539e+01
3.206390463468249408e+01
3.411030079997244968e+01
3.948396491326973745e+01
2.877305941998564620e+01
2.623131917821255144e+01
2.555242785187238397e+01
2.592094857517280815e+01
2.961449145292947804e+01
3.170575987408322050e+01
3.138345399665009694e+01
3.413591624518011969e+01
3.006500945938953606e+01
3.726767038578658742e+01
2.867671583381022060e+01
4.360084583294809590e+01
3.312833673882503405e+01
2.571421221791858613e+01
2.464553750969443868e+01
3.241236207621592769e+01
2.888268607337074556e+01
3.357000247046045871e+01
3.236618812286772595e+01
2.963585543671563727e+01
2.576603140965797678e+01
2.242576387657067727e+01
2.776742523966489529e+01
3.428199397161736073e+01
3.107046872065102150e+01
2.377130610644005770e+01
3.086590462925590828e+01
3.192658689864418520e+01
2.558071281899433558e+01
3.076862552972763964e+01
3.029104359223000031e+01
2.428514851084688431e+01
3.178893680174141778e+01
3.280392263184117496e+01
3.541525621587638284e+01
3.526901026017451102e+01
2.311165316021454430e+01
2.531087480042438642e+01
3.257517633604329887e+01
3.256892975456104722e+01
3.257523843153023790e+01
4.926365745327360912e+01
3.285445255346583338e+01
3.567782820090299367e+01
3.477000881746601380e+01
3.325695625652898713e+01
2.842365377679827176e+01
3.379484610246633736e+01
2.613587392731214010e+01
2.881590696629995563e+01
2.757318226085448387e+01
3.040937069693161376e+01
4.157329283336754600e+01
2.066367403704126104e+01
3.343130095187256501e+01
2.193642064405174352e+01
2.764034067105283299e+01
3.544475298483683190e+01
3.032140009547731552e+01
2.461127611035346874e+01
2.642348145370015899e+01
3.339798874467337697e+01
2.634816684141431864e+01
3.108229294790987396e+01
3.022785919951907019e+01
2.674199826197091312e+01
4.071972044662662427e+01
3.316959511159005558e+01
1.987428706671196466e+01
3.093227157384713877e+01
2.669106767615805964e+01
3.426216667398112037e+01
2.603739630783649517e+01
2.942631779266550396e+01
3.252493639490228361e+01
3.432877597085060728e+01
2.399851796472111687e+01
2.832749382079525802e+01
2.762527344419521924e+01
2.673335383713143898e+01
3.882727120140548038e+01
3.202490855480477450e+01
2.369558022832477207e+01
3.458930973527387920e+01
4.061078098506316536e+01
3.516232630275573712e+01
2.240315017022993516e+01
2.757882963566874324e+01
3.633455574593311610e+01
2.646165267190609427e+01
3.221909714073114372e+01
3.387317026714668344e+01
2.536534764210958315e+01
2.970237321969100108e+01
1.379366329965463578e+01
2.487806179332855194e+01
2.873715924303419911e+01
2.376108409017575340e+01
3.816205651965817935e+01
2.284929311019683595e+01
2.779977756651508258e+01
3.065370288643045527e+01
3.720636644533058046e+01
2.282068924410280175e+01
3.581581876077479620e+01
3.005116530509793549e+01
2.509245674476024490e+01
3.231051737131635093e+01
3.099529847786735104e+01
2.699891561420602670e+01
3.034901042495009449e+01
2.807343201569119984e+01
3.056758672625624129e+01
3.331065337260523052e+01
3.793008408072675763e+01
2.381092250586575432e+01
4.066516687328133628e+01
2.023956100238748945e+01
2.924107452482208203e+01
3.294158603242288308e+01
3.140495933867516243e+01
2.688650240089702947e+01
2.895938874821362319e+01
2.753499532670583605e+01
2.705317621527894190e+01
3.424801048510512658e+01
3.178507742982523609e+01
2.653545202369672751e+01
3.449799937716625209e+01
3.153649760438304739e+01
3.406431059419480079e+01
3.314814420961806007e+01
2.585502494538963703e+01
2.719909479901515326e+01
3.373646802561631119e+01
3.305185132716732710e+01
2.989549203017925905e+01
3.058663691654390959e+01
3.638832447894212407e+01
2.704214305582085132e+01
3.273548690585018761e+01
2.898903673783053137e+01
2.891159398386389867e+01
3.549388425993595320e+01
3.412708174494014912e+01
3.406754818000319318e+01
3.652739403577164268e+01
3.010501920816379595e+01
3.340976485647482264e+01
2.844866621703272003e+01
3.162083176244221150e+01
2.934928472816157807e+01
3.048497982496359171e+01
3.297578512718456523e+01
2.590889658383263594e+01
4.046193637842730340e+01
2.496991309250148916e+01
2.392905693606133966e+01
3.579055436750034147e+01
3.395831346981467647e+01
3.312059908526077834e+01
3.314172754632139828e+01
2.993876613576542667e+01
2.551372814257084087e+01
3.037902279096863012e+01
2.661419144243944146e+01
3.487559866708875234e+01
2.926471309248930552e+01
2.587251401603744227e+01
2.839307079173503467e+01
3.206465727137812394e+01
2.718137723598012556e+01
2.588889802216784375e+01
3.121843605745956296e+01
3.122483285554361387e+01
2.746528412314435030e+01
2.764480847190838730e+01
3.116024968678818041e+01
2.275957829251337827e+01
2.296268112811722517e+01
2.640777889373782017e+01
2.893276424144076486e+01
3.155453782799002482e+01
3.737678108474776195e+01
3.428829811601009681e+01
2.920030735018286450e+01
2.990491896048655462e+01
2.498735317681095580e+01
2.990743432003804969e+01
2.855670680539930828e+01
3.161359280169044794e+01
2.586384528223838686e+01
3.259673257120586243e+01
3.766369456501288937e+01
2.945619925771571346e+01
3.200855861049470974e+01
3.345071995855555969e+01
2.799389764057081820e+01
3.112046240905208450e+01
3.006296200390897511e+01
3.048838049274415951e+01
2.613495108072266859e+01
3.012255087129471320e+01
3.248999145622725138e+01
3.725571803897521050e+01
3.479635413042603176e+01
4.076591228755778218e+01
2.616326218555975203e+01
3.436160318360339261e+01
3.091671002869176021e+01
4.094901466608835960e+01
2.595850857322424332e+01
2.580139078909611783e+01
2.700303677277988967e+01
1.938052137845096468e+01
2.737122489159619576e+01
2.620433669223151085e+01
3.075196893238103968e+01
3.170877987888579597e+01
3.938085419607943294e+01
3.475211919093025159e+01
2.711548172168798487e+01
2.550792664325820880e+01
3.245959585753252696e+01
2.339883396489678802e+01
3.915729382927176516e+01
3.589720060360643572e+01
2.765412173947647645e+01
2.143432735454561211e+01
3.676936187082706198e+01
2.942730077373690989e+01
3.618908155986731146e+01
2.202786170602816540e+01
2.700312488523113430e+01
3.002621849859091441e+01
3.023490296882371098e+01
2.774967264260378030e+01
3.311424966173749596e+01
2.466189785308702653e+01
2.928810257489353219e+01
3.060147815855949460e+01
3.257219417029374142e+01
3.355807439044444607e+01
2.437678954081065541e+01
2.232942914632188902e+01
3.638838410949254865e+01
3.166157005989795792e+01
2.625756731721723014e+01
3.775575987761261842e+01
3.057837317146429257e+01
3.589648592031912955e+01
3.033759240705054339e+01
4.030373962440993552e+01
3.877670421221601771e+01
2.875517925760463100e+01
3.485785475477177897e+01
3.322687974792573584e+01
3.684315778766174532e+01
2.517538269709947940e+01
3.343025729999219919e+01
3.529212243424793627e+01
2.120630256788442836e+01
2.408370743667112635e+01
1.980383911119949758e+01
2.865296582777721213e+01
3.358771127897981046e+01
3.751178526048013850e+01
3.037047390209887610e+01
3.814307772785645767e+01
2.309949270892554196e+01
2.148308780322422606e+01
2.972226150551690438e+01
3.192032724469653715e+01
2.983652625952953485e+01
1.966278949980061697e+01
2.955439980243605902e+01
2.347765249747573435e+01
3.334836274415019375e+01
3.183299123048423951e+01
2.530060106836322475e+01
2.743066541331653241e+01
2.470393239055524148e+01
2.968660451363414055e+01
3.477571160250619187e+01
2.507136976832228115e+01
3.252023257758921915e+01
2.734871190813779407e+01
2.603563583868827891e+01
2.946484820022721252e+01
2.482378838790312869e+01
2.723175347326408868e+01
2.401061053705575787e+01
3.982362566458194664e+01
3.017631775985864451e+01
2.650137246003707148e+01
3.106989955367111023e+01
2.943835975154584972e+01
2.889515200233388370e+01
3.307083350021712675e+01
3.378753855023652619e+01
2.734749426194736088e+01
2.712090879677660027e+01
2.862474151424178004e+01
1.849039417632207716e+01
2.242404468900723913e+01
3.683437133722262047e+01
3.822483856750641706e+01
2.875481980221810829e+01
3.288278481527883201e+01
3.155625077271768220e+01
4.539440404227619297e+01
3.559787455717288651e+01
2.936041204259616677e+01
2.522229779699787144e+01
2.196776839871213838e+01
3.101731817933611524e+01
2.621824627357848314e+01
2.288873145201162984e+01
2.676713557878736793e+01
2.459225998192802365e+01
3.843570817536281936e+01
3.440819878474725613e+01
2.996013679341691471e+01
3.739972069445013148e+01
3.038684153823809098e+01
2.569357899335868112e+01
3.761562038634828298e+01
3.269455021842329501e+01
2.481376922836771826e+01
2.904830660958196020e+01
2.562190873307621430e+01
2.308600134517831748e+01
3.463088773765820605e+01
3.954708320235064889e+01
2.300716213090429463e+01
3.281484618345285753e+01
2.674678715439086574e+01
2.756437308117651952e+01
2.703803037880565441e+01
2.568004615160091930e+01
3.024260813972413331e+01
2.584524941794481023e+01
3.135228412889919269e+01
2.974880945275431543e+01
2.880525976566795165e+01
2.546218168979201124e+01
2.711614334715833508e+01
3.377695612912877721e+01
3.250458593812190600e+01
2.511222377600724442e+01
3.049666152714613077e+01
3.375693561685894650e+01
2.165297359439314206e+01
3.271680096189967202e+01
2.668688120527076535e+01
3.285299334296579588e+01
2.618370421728741704e+01
2.097558949667740436e+01
2.186228781058418491e+01
3.024042473330690939e+01
3.129861250860740896e+01
2.547841687447795778e+01
3.319296229388687181e+01
2.169239968865520041e+01
2.966960100676341838e+01
2.394491900118771710e+01
2.674081946098920426e+01
3.023699335658206877e+01
2.569793317358023899e+01
2.807722227885087207e+01
3.503146404607220177e+01
2.711554065238425437e+01
3.417846056032571056e+01
2.435146572671190768e+01
3.264902088957641269e+01
3.720784310328950539e+01
1.764177749936355255e+01
2.601552372264761459e+01
3.288536063590269976e+01
2.898477306978503520e+01
3.185572936685654355e+01
2.698007406642089734e+01
3.043294893736450035e+01
2.922161382303960409e+01
3.583891030829903457e+01
3.127210421650606520e+01
3.168801331037601088e+01
2.794061516938766232e+01
2.756196887963753284e+01
2.783720906090189473e+01
3.197226071189148300e+01
2.789507759589868385e+01
3.144887428448206634e+01
4.037700399322719136e+01
3.435562351715846319e+01
2.836988233916079594e+01
3.600606961081972202e+01
2.795962313489224371e+01
1.980937732411073071e+01
2.495956844541298025e+01
2.064604039487072384e+01
2.824243257979345856e+01
3.009209189594775680e+01
3.838218656137641460e+01
3.163463686882081305e+01
2.890449735595568015e+01
3.414702790591744730e+01
1.894432345496057479e+01
3.117807279054282787e+01
3.385432596943483219e+01
2.260706877110079205e+01
3.571877021603464186e+01
3.169248203747207171e+01
2.792356043049599279e+01
3.316390933053142476e+01
4.135346428902197857e+01
3.090933127529247670e+01
3.124110293150167905e+01
2.770319550229877947e+01
2.575077815267604109e+01
3.415167908272123043e+01
2.571958087045566543e+01
3.035783118609696274e+01
2.761171276617441706e+01
3.239489912873195721e+01
3.166831052643474109e+01
3.518769972128949775e+01
2.744991800572626417e+01
2.865062532353314495e+01
2.510618142108846484e+01
2.777853369961944097e+01
3.188650246522426102e+01
3.378494308322675721e+01
2.538917337911187388e+01
3.434802960052829945e+01
3.677818929402475590e+01
3.206717451611850578e+01
3.938397906279033123e+01
2.613105400448213445e+01
2.377672648344291417e+01
2.110639875547860811e+01
3.748022155744591544e+01
3.327182828177028995e+01
2.972207664544772499e+01
3.139984313159910201e+01
2.437255476350811634e+01
4.222875989808413522e+01
3.064610590987613747e+01
3.054697397302446404e+01
3.362883311949345710e+01
3.240504615868356808e+01
3.111942012139565605e+01
2.604762772277344141e+01
3.235734178567997787e+01
3.941012248237517213e+01
3.672710023077488728e+01
3.796593313319698382e+01
2.744392161784407591e+01
2.505197589870709507e+01
2.937106539950175943e+01
3.027862456144347192e+01
3.547095759235474333e+01
2.153767685142590338e+01
3.764775159730307053e+01
2.920996050710505187e+01
2.786559465026289928e+01
2.493947812369916051e+01
2.172571664067115194e+01
3.411585291980956924e+01
3.036658983594201899e+01
2.355019550129473060e+01
2.352460613968192149e+01
2.832107650354936013e+01
3.834510762644696058e+01
2.870204324318197564e+01
2.248428523440946947e+01
2.877128467957027880e+01
2.863638215126164610e+01
1.651556678529214395e+01
2.972852566741093838e+01
2.884532734895660866e+01
3.348103182406708811e+01
3.924478047472672415e+01
3.563282514773878518e+01
2.865555654722584578e+01
2.446737045629164697e+01
4.286679901624930267e+01
3.029609217007244126e+01
3.006964645956472992e+01
2.987937456444998219e+01
3.099042380383927409e+01
2.927819794038028789e+01
2.713168996559881663e+01
2.726570529379803887e+01
2.983623364892000751e+01
2.728287614433117625e+01
2.643577108661417796e+01
3.053215113845948281e+01
2.872511391289572202e+01
3.751996494291344675e+01
1.674515095803494091e+01
3.545753425961230931e+01
3.623042596248814817e+01
1.963304883795925093e+01
2.828656202959825805e+01
2.814279567002104443e+01
2.296244152641089187e+01
2.611091656204562383e+01
2.444712077267085704e+01
3.876135221711811596e+01
3.467839196573730476e+01
3.635777547497079354e+01
3.360836032021617825e+01
2.435474114391385569e+01
2.737739866860113125e+01
3.244687280613958791e+01
2.388936095554027261e+01
3.356499215086193999e+01
2.879837300920932464e+01
2.812589596225201305e+01
3.355479984101745572e+01
3.222131655743019962e+01
2.819516917090459884e+01
3.579664901682124167e+01
2.459468336200051297e+01
3.307967803472131862e+01
3.296550628984191889e+01
2.845226780343004691e+01
3.163066511121058966e+01
2.374443211807348320e+01
3.462013509603450245e+01
2.907548931778505619e+01
2.738638489740480253e+01
3.524504612918444479e+01
2.647828154728620476e+01
2.295769351818220372e+01
2.221685413238048312e+01
3.303004975672819654e+01
2.359785323751858499e+01
3.877397090992182171e+01
1.959035296058139153e+01
3.848228184145018815e+01
3.105508733601309146e+01
2.951643444064803745e+01
2.727540456595525242e+01
3.199568057176035296e+01
2.981182648787575928e+01
3.551650941008260531e+01
3.057113824331019813e+01
3.075150880730938852e+01
2.818193893893072044e+01
2.971527188139466347e+01
3.153900884446029451e+01
2.144915803671687371e+01
2.325907288947143314e+01
3.371632047011357258e+01
3.085432719063970808e+01
2.908008331823660342e+01
3.009216966532696702e+01
3.173790852680835428e+01
2.730120159845319350e+01
2.610847637298843793e+01
3.097922627548840779e+01
2.510813611192483918e+01
3.204126377857235752e+01
2.148708197881079940e+01
3.514577818662822040e+01
3.236298741206521612e+01
3.128014867156937839e+01
3.491345491972757031e+01
3.832737222231288143e+01
3.507185032509065081e+01
2.079562884334177397e+01
2.360211516632149298e+01
2.687590711152160594e+01
3.013045525105416900e+01
3.258829510234561155e+01
2.637128093423267217e+01
3.093383382238539170e+01
2.622308533823338905e+01
2.694241098504025800e+01
2.296669451575888843e+01
2.538383376944548075e+01
2.324157697191833094e+01
2.512063373511333708e+01
3.526820898303920160e+01
2.525300555584028572e+01
4.316191032418695528e+01
3.246658950440444613e+01
3.092418061847437016e+01
2.570821109909393343e+01
3.350154939704495405e+01
2.712181086881113146e+01
3.061004907322680779e+01
4.280042269134397515e+01
2.951970050137675017e+01
3.574636663142837989e+01
2.648411787437056120e+01
2.982505754751518978e+01
3.885400317817754967e+01
2.686516471106116200e+01
3.906224278998464428e+01
3.353875967727737617e+01
2.718766612052866094e+01
3.316203869527760162e+01
3.486277224813365194e+01
3.310904981108598122e+01
2.214887640054771722e+01
2.636431412087565818e+01
2.876240682224247536e+01
2.962783285449976844e+01
3.310336048775339179e+01
3.088850500466626769e+01
2.332327820644949412e+01
3.190098925502981686e+01
3.305292872641911828e+01
3.279895223965520046e+01
3.540390362777311140e+01
3.416961077274451952e+01
3.229590039614218711e+01
2.964917144270676630e+01
2.169519533242004172e+01
3.214809109566292733e+01
3.103843843581555717e+01
3.135789418597686762e+01
2.361625712089845308e+01
2.459471729795868811e+01
3.526576426666451880e+01
2.980222423071672466e+01
3.340750348686312066e+01
3.014159188065230666e+01
3.014878069747872757e+01
3.469141902987998805e+01
2.741977635891312914e+01
3.048060388470491588e+01
2.768862355647478779e+01
2.782751886283842069e+01
2.845413938265680187e+01
3.111066885816856598e+01
2.760625689168261232e+01
3.627878062786760438e+01
2.552696348890248146e+01
2.906564177919320358e+01
2.780134470862912366e+01
3.723488942176866345e+01
3.098277388255787201e+01
3.515922269734317496e+01
2.257219813481513881e+01
3.133525132934629553e+01
3.444815397811718327e+01
3.041141994637711932e+01
3.532740187532675691e+01
2.741355774949813906e+01
3.704673720092790035e+01
4.149449061809625050e+01
2.818580719780170440e+01
2.777248739299614044e+01
3.726692238558850079e+01
3.789786072865356203e+01
2.738569986423365776e+01
2.789906591452071183e+01
2.859107695569746355e+01
2.327774744482861280e+01
2.540674026757901061e+01
2.497929616623965998e+01
2.616101217447935667e+01
2.982657556306609337e+01
3.117107366268260193e+01
3.775250246407038190e+01
2.500822979630604692e+01
3.492161199238292113e+01
2.893005577887245394e+01
2.975268145173783552e+01
3.337409746083302053e+01
2.438638989218850739e+01
3.191204873092025451e+01
3.083226104106527998e+01
3.246225632004074413e+01
3.144584321953908912e+01
4.227650069955447520e+01
2.681130007874342169e+01
2.734501522499091308e+01
2.688429736787617941e+01
2.722261440419872613e+01
2.681306436346741151e+01
3.594508265553776027e+01
3.710252123994927587e+01
2.714626853125261974e+01
2.583822213447885474e+01
3.235707778193201989e+01
2.723888477859514268e+01
3.316465908877755453e+01
3.101461510425649948e+01
2.242127942501383941e+01
3.773752600665030599e+01
3.897938836547761099e+01
2.693605654757806889e+01
2.806149220032007818e+01
3.142932695362452478e+01
3.167228394993512453e+01
3.329272136336415144e+01
4.005102269383174729e+01
2.911526386252975129e+01
2.600851377730772995e+01
2.310340385992736500e+01
2.634534980029040341e+01
2.983436513563101400e+01
3.897278931758894061e+01
2.741194350481914199e+01
3.111893975819449309e+01
2.991788551963623988e+01
3.594196636724041838e+01
4.263466212936810962e+01
2.734565613539839646e+01
2.755280278740888988e+01
3.522080438534536029e+01
3.340945744813155471e+01
3.923353662868017011e+01
3.291964092662981756e+01
2.820353954606470381e+01
3.295327415346154964e+01
3.554351790291453739e+01
3.410241090598682234e+01
3.253637015553648837e+01
3.533337344794576751e+01
3.584647795222836208e+01
3.691079495518763309e+01
3.324354943794821082e+01
2.916440959841572678e+01
3.073356843216661360e+01
3.603254483254178808e+01
2.591532164506381974e+01
3.184336654436450686e+01
2.803330593836319551e+01
3.014372411467408597e+01
3.639225931303649020e+01
3.095549534009951742e+01
3.023218274078074330e+01
2.320071929510040576e+01
3.373126783013610464e+01
3.322742090570537954e+01
4.081627361652729746e+01
2.846110882523499441e+01
3.109575163831969391e+01
3.124691841855377561e+01
3.788726639881737412e+01
2.952352233806523785e+01
3.139510762885169726e+01
3.303948254858269706e+01
3.093304561578178991e+01
2.776783192724735727e+01
3.097044996449153942e+01
3.536815874929885695e+01
2.486742350294469972e+01
3.066484837073437930e+01
2.649939592530413535e+01
3.597523314462421240e+01
2.238406547608112618e+01
2.720539076364205755e+01
3.188605937532260270e+01
3.782762014617170365e+01
2.967124869463506087e+01
2.722400236653400896e+01
3.940578534720295067e+01
2.275993049791878065e+01
1.900597021689959121e+01
3.220007225026666475e+01
2.748972887823694577e+01
2.489383591434643250e+01
3.354178223649676482e+01
3.121900356885599592e+01
2.717960684631635715e+01
2.359847800664552864e+01
3.436228664140072198e+01
3.325100588979330496e+01
2.950412068110308539e+01
3.923318498023832746e+01
2.464957616836923648e+01
2.237237414537630542e+01
2.654045965059377821e+01
2.977206991822250970e+01
3.121669724661346024e+01
2.879381971071834911e+01
3.176027698257148302e+01
2.374230287904778081e+01
3.721882302036630108e+01
2.958924410803715688e+01
3.558647915794063721e+01
3.171362673188852099e+01
3.228376609576891809e+01
3.284883640116102299e+01
3.223854280008657724e+01
3.321361379933772184e+01
3.664576265066215655e+01
3.098260584850735100e+01
3.354501878794255987e+01
2.955132152856386796e+01
3.720058607724736532e+01
2.661803848970365038e+01
3.900470216455407524e+01
2.979921024677828356e+01
2.284612448940976037e+01
3.064052207455394594e+01
2.659474171262559494e+01
3.420321774494362188e+01
2.673688010348804411e+01
2.776908283392610244e+01
2.055229634527234595e+01
2.773846840375461653e+01
1.788060336685521889e+01
2.208048588257138434e+01
3.380207328072148698e+01
3.392900079325416129e+01
3.212728780892482661e+01
2.516511928435393486e+01
2.976144321929010061e+01
2.998198730454715744e+01
2.420817655403728708e+01
3.751699150883575129e+01
3.438681145287835506e+01
2.889517913085168033e+01
3.013442919497265393e+01
3.104191403973776175e+01
1.979132565787854503e+01
2.876411308739701411e+01
2.659007876001100712e+01
2.499189995052542201e+01
2.859449853557022436e+01
3.898843263424761574e+01
3.320421430633504656e+01
2.714410505108601512e+01
3.286291390678078983e+01


==> rank_data.dat <==
3.699677718293001050e+01
3.462316841456384253e+01
3.029815184960087038e+01
2.676531611147213141e+01
3.349111656806795168e+01
3.196742692710874678e+01
3.447596610013866325e+01
3.317585900840984436e+01
3.524776357659667525e+01
2.732382394219715849e+01
3.658697032817163119e+01
3.098799802346199783e+01
4.037630436312632298e+01
2.655406090955215959e+01
3.867981901582624715e+01
3.098955391731323772e+01
2.674290998192775959e+01
2.758057082972839069e+01
2.839826345902839932e+01
3.212082973200958236e+01
3.261417744017749953e+01
2.713149998030710464e+01
2.987822703869508700e+01
4.071135179305932184e+01
3.863771585050355384e+01
3.218161834837015789e+01
3.019001739084099967e+01
3.060015663359130755e+01
3.306758986365208131e+01
2.488603717400797422e+01
2.871311731288327351e+01
2.165707963061205277e+01
3.199611561302639728e+01
3.323597969851370237e+01
2.758406768850312929e+01
3.786993381645016399e+01
2.387117168498829400e+01
2.267812559895089919e+01
3.112225909279986169e+01
3.523549151306077221e+01
3.841963845728934501e+01
2.770557868565530057e+01
3.539340416715647564e+01
2.980745765249646340e+01
2.913686350029590244e+01
3.441829968743336110e+01
3.326161439206709503e+01
2.211803921507875259e+01
3.738270174862947925e+01
3.690045677073725727e+01
2.687218649245235369e+01
3.197901766718704408e+01
3.247015093141369135e+01
3.130336882911953467e+01
2.724847423077289932e+01
2.664188316030974235e+01
2.987222964504277201e+01
3.586364509629682118e+01
3.271800077297216092e+01
2.814692833956947027e+01
3.385849355324172194e+01
1.575728689684962269e+01
3.574382850186051996e+01
2.130143110610950430e+01
2.818779529298434028e+01
2.440165052686928249e+01
2.352659262139547280e+01
3.580413393689259749e+01
2.766149399344054416e+01
3.173251940865358023e+01
2.976539710560408025e+01
3.238520413611560400e+01
3.038410945530127805e+01
2.358503887905715146e+01
3.498133409723570253e+01
2.753121708419343605e+01
2.221709050670124697e+01
2.785942419517043689e+01
3.750379895317155388e+01
3.425110871056746475e+01
2.825673932796070531e+01
2.825371147840785468e+01
2.839182474391308730e+01
4.038373991780420624e+01
3.190967726115776770e+01
3.215020823595534694e+01
3.515141727015921447e+01
3.119394579513256716e+01
2.870478927089648380e+01
2.901825075457511005e+01
2.964199370292968183e+01
2.981388881745079189e+01
3.363814771818489646e+01
3.025972942903649709e+01
3.366320038607789655e+01
2.959641709945708854e+01
3.039317595158045293e+01
2.000899657733945958e+01
3.458163837351240488e+01
3.173244237948996371e+01
3.499005054929826031e+01
1.551872310903155316e+01
4.044187352390363799e+01
2.930205185922413236e+01
3.554091408368758209e+01
2.480047036437234453e+01
3.306386952531284606e+01
2.473292218413171994e+01
2.688115519652097518e+01
3.957015676933393422e+01
2.904658799618326626e+01
3.108716436589861587e+01
3.435033865344377091e+01
3.247840943986302165e+01
3.075209452571788304e+01
3.182480501233112591e+01
4.201707792619137649e+01
2.971190601483207416e+01
3.100549523357483750e+01
3.525327198003805762e+01
3.552762966478992013e+01
3.593515152780189936e+01
3.319365111014592173e+01
2.428497543634758316e+01
3.816715766150547751e+01
2.426827303490656007e+01
3.151317732619516576e+01
2.622862074990321091e+01
2.967930826703503655e+01
3.164381205151740062e+01
3.160678607725136402e+01
3.210960377117642395e+01
3.806855634529323140e+01
3.226767150756990077e+01
2.877921682354675781e+01
3.482043584144178539e+01
3.594735244462320622e+01
2.386196092431503857e+01
3.298700034924929270e+01
3.350586371155448973e+01
2.851218248320003923e+01
3.687853406655809607e+01
2.924972206483736770e+01
3.062788226735771246e+01
2.913464087858065099e+01
3.007789523790733810e+01
2.451862456552399294e+01
2.279974558702852860e+01
3.797252531612485882e+01
2.576519325840835961e+01
2.504303825271846407e+01
1.923304943198142780e+01
2.680519126155248699e+01
2.338455103296250925e+01
3.821007580068184950e+01
3.504908544671317117e+01
2.655924827411138267e+01
4.126217902672154025e+01
3.490882743495797058e+01
2.837584308245688902e+01
1.750297142563213271e+01
4.145471286295371272e+01
2.305213766618201987e+01
2.177300626521554250e+01
3.511285216004819887e+01
4.219876203169636142e+01
3.692136409255259366e+01
3.281954560026179735e+01
3.297377170832643145e+01
3.426707779390153519e+01
3.379464294893382714e+01
3.140595711984687810e+01
3.052100551975938103e+01
2.968703436050238764e+01
2.623017705566661917e+01
2.859662461566612990e+01
2.153521592902307447e+01
2.950830186602625105e+01
2.505704446424541487e+01
2.448205341392114320e+01
3.089947075576739266e+01
3.696001143172299663e+01
3.459158303001156298e+01
2.214749698188411386e+01
2.505185931714831327e+01
3.470385593994107865e+01
2.508756303230845219e+01
2.887683425001487691e+01
3.275026049512275961e+01
2.515827772568182397e+01
3.052687753072979859e+01
2.332987252540897671e+01
2.699316178024393054e+01
3.159890967071268619e+01
2.203503133234165290e+01
3.220237368980199477e+01
2.990181100536659287e+01
3.276244977208573772e+01
3.111957067032330571e+01
3.682070214986921997e+01
3.062612251323953672e+01
2.785297229437373545e+01
3.061148751516141786e+01
3.271649014518193610e+01
3.024430035162852093e+01
3.020295845601941309e+01
2.649004156096622253e+01
2.668549541224525967e+01
2.298697364100153351e+01
3.874788371593469805e+01
2.378068382304357442e+01
2.653547401102046166e+01
2.640796367215401119e+01
3.447462188472220390e+01
2.852525160853986108e+01
3.623871036336866780e+01
2.663254687878065852e+01
3.139497081111900911e+01
2.582326473370121533e+01
4.072574563886693966e+01
2.406200790485243601e+01
3.154910355113513631e+01
3.316888440466049559e+01
3.206899548725748872e+01
2.907356170561145703e+01
2.935089650133286909e+01
3.021905735989554742e+01
2.926498999185755778e+01
3.481939558397454704e+01
4.105261500795676000e+01
2.721254107496083208e+01
2.315098510210461313e+01
2.955858975824372692e+01
4.289854668827159401e+01
2.598162716015134777e+01
3.819558402722033463e+01
3.838850407038220425e+01
2.723205879146002673e+01
3.284491539592637821e+01
3.814198311564268806e+01
2.810436129506256364e+01
2.898209819948819188e+01
2.709159543025678119e+01
2.492621634653566787e+01
2.675361227466996539e+01
2.388029866618871822e+01
3.017041734129612962e+01
2.615013384470679014e+01
3.116892955895373873e+01
2.222052176898186460e+01
3.165440116107228619e+01
3.416764480804462067e+01
2.003132178714272271e+01
3.187028284923786003e+01
3.613834496236646032e+01
2.395179490654397370e+01
3.836286193418851553e+01
3.209509504683022385e+01
2.647494072120795749e+01
2.972115461171146933e+01
3.279163456260861409e+01
3.038002695706205714e+01
3.269377996223184368e+01
2.539663203460316865e+01
3.084680412018039064e+01
2.293142751547510017e+01
2.944386969325649872e+01
2.548046179267605282e+01
2.632235028705116520e+01
3.618046587605218889e+01
3.545655060297134753e+01
3.304569060453588492e+01
2.453843617663710575e+01
2.841795775152598935e+01
3.606548849989592043e+01
3.070858456819952309e+01
4.159664769990847333e+01
3.196658919697186008e+01
3.096024558245015612e+01
2.845441767898749319e+01
3.066770452391141077e+01
2.923765081809727917e+01
3.354054338344295161e+01
3.478351158397292409e+01
2.607005269746025178e+01
2.334383523221110934e+01
2.081897313448351738e+01
3.253995663456272069e+01
2.448316696913063240e+01
1.923554703523758747e+01
3.194289302265482178e+01
4.246499758716394979e+01
2.996964544230053207e+01
3.419245387225821275e+01
3.040914679273782539e+01
2.950555173404428544e+01
3.459538241493883959e+01
2.854862727905674191e+01
3.133696157035951302e+01
3.160848903098006701e+01
2.665954773178475534e+01
3.496021174768261375e+01
2.912520121652295657e+01
2.622127420253577768e+01
3.268254921785202072e+01
2.550766009104481213e+01
3.014090578684564292e+01
2.995440501677898126e+01
3.542947782915788935e+01
3.237349116439976626e+01
2.987486520627427922e+01
3.408883149600143270e+01
3.695103774508656613e+01
3.278905153175931275e+01
3.005176309921690248e+01
2.344081883824919998e+01
2.467443168462313707e+01
2.847387647822666068e+01
2.695243898920358561e+01
2.906514348507277035e+01
3.028324962448553492e+01
3.264846377178365344e+01
2.964750610970454403e+01
3.243250821913100879e+01
3.032237207405060175e+01
2.012266716823064172e+01
2.530332303090622759e+01
2.927956222139192377e+01
2.395152628579446130e+01
3.299964364998102440e+01
3.765375416171848855e+01
3.609380925848658705e+01
2.893278564534896091e+01
3.745363068424975950e+01
3.074333728601055782e+01
2.831457014440980302e+01
2.693298668229530080e+01
2.848765156755935735e+01
2.805911590729385807e+01
3.085208111187743896e+01
3.080286990524932378e+01
3.001523010076707365e+01
3.218469084873174779e+01
3.595323137393170754e+01
3.474777067720661705e+01
2.257551015775048242e+01
1.723039432549022365e+01
3.467159955619636946e+01
2.316560650792289522e+01
2.887617299053658115e+01
2.414943486970320308e+01
2.099009781209990066e+01
3.270731364102393712e+01
3.379577580151323701e+01
2.711744799636640124e+01
1.704478853927545146e+01
2.726877775873758480e+01
3.195902002701273403e+01
2.260544215612935659e+01
3.091679959889577844e+01
2.992345075413502187e+01
3.289645749800543939e+01
3.059790184207076535e+01
2.513465529559222134e+01
3.598285750832245355e+01
2.920735213486515036e+01
2.986347730245034171e+01
2.533366020463402180e+01
2.778358874404244716e+01
2.557598642986549464e+01
2.913526970038288511e+01
3.855854240071171546e+01
2.314049428534321606e+01
2.193219301061629523e+01
3.735585163746804227e+01
2.895338161424066925e+01
2.665463630670041795e+01
3.519952343698038533e+01
2.697192230131567925e+01
3.913004856773468276e+01
3.338962935669634646e+01
2.756044295927148724e+01
4.078654106632751564e+01
2.697142538498330921e+01
3.371047686004653343e+01
3.149646290203245869e+01
3.650870644699399037e+01
3.780755598363426628e+01
3.016002074532883270e+01
2.623291064826908325e+01
3.229986071469558340e+01
2.661142315123947100e+01
4.006693623763311507e+01
3.068267665541368672e+01
2.817339224343945503e+01
3.092340152932454345e+01
2.326436855235151668e+01
2.514192980744674344e+01
3.600206953972212887e+01
2.671552860514302097e+01
2.476544508659030086e+01
3.268326376263642885e+01
3.592852077331498606e+01
3.359476655332533568e+01
3.498023842902907887e+01
2.621602455715269642e+01
2.289094666629078034e+01
3.750666825977743457e+01
2.838660080578932110e+01
2.874583491772476407e+01
3.664097070924528765e+01
3.278115004700330104e+01
3.227943886040803534e+01
4.082501172450541560e+01
2.678240884809928701e+01
3.463920064040618740e+01
3.028506562448542283e+01
3.134296139431628347e+01
3.764234213206265878e+01
3.253917878144812192e+01
3.269148039524816340e+01
3.536253668654901361e+01
2.817523635228557310e+01
2.580395166330496792e+01
2.477595402989483375e+01
2.016821705311998869e+01
4.028103564970160733e+01
2.448395817139158481e+01
2.889373188207114040e+01
2.861593350055539631e+01
3.153703348904550552e+01
3.407868606269648382e+01
3.430236744179872943e+01
2.708461280715530961e+01
2.916439143106794418e+01
3.141289975244149701e+01
2.875654436908226330e+01
3.803672788009995998e+01
3.245487475819125933e+01
3.367438893024908708e+01
3.331440634333706186e+01
3.586736928742662656e+01
3.090510779351853543e+01
2.351584026022076657e+01
3.199843975876320812e+01
2.674321553104085325e+01
2.735691659125121689e+01
3.293182009377546393e+01
3.619141535716818225e+01
3.010635788368030674e+01
3.154416506299481782e+01
3.851107472317619340e+01
3.120376589744284246e+01
4.300841557090197398e+01
3.282754822815772400e+01
2.119618620422091126e+01
3.376670810552266033e+01
3.190579192441389011e+01
3.644876377041372706e+01
3.336590675634979419e+01
2.930772008008113261e+01
2.387850881855317198e+01
2.895488371356987400e+01
2.574739772895350143e+01
2.709738275097638649e+01
3.294289202210304524e+01
3.834952252175703080e+01
3.197335764911490585e+01
2.402058468982407646e+01
3.222301334110070314e+01
3.598315743322825710e+01
2.695108547840309043e+01
2.932991416663541173e+01
3.007344097364598667e+01
2.607550843458879797e+01
3.324140216921929891e+01
2.939525925696109354e+01
3.209766221953513821e+01
2.556253911098949771e+01
2.781270849838294623e+01
3.361190678913885677e+01
2.813583423954116469e+01
3.863481925616702739e+01
2.800181907192698816e+01
3.112342362875942925e+01
3.466295415936544799e+01
2.290817133533484196e+01
2.119595594009611972e+01
2.237171842714952419e+01
3.631292051713590752e+01
2.724070927053776714e+01
4.279099642834125916e+01
2.717876200671305753e+01
3.092275651598518493e+01
3.771054976283937776e+01
4.003046444079561184e+01
4.030751788318198692e+01
3.604183115296571316e+01
3.512031262905730955e+01
3.296263474600591792e+01
3.389180538083319050e+01
2.724407141835733270e+01
2.590900558288846511e+01
2.998312771294524026e+01
2.914907688737535807e+01
2.773385975336362463e+01
3.348193723728357440e+01
3.477652604285255222e+01
3.044203443145923771e+01
3.738765040527631101e+01
2.429155442933247500e+01
2.903170270360141103e+01
2.641588839698597724e+01
2.066731691463470000e+01
2.958659657078650440e+01
2.939126245808358107e+01
3.756724871621065631e+01
3.315405842277388615e+01
2.487906587835397687e+01
3.927046283167094032e+01
3.610516847762676207e+01
3.291048851734307590e+01
2.886757950575083953e+01
2.520280381638260181e+01
2.813896611964473493e+01
3.544374309852092608e+01
3.942293152967304337e+01
3.771621764136094157e+01
2.755575289106862868e+01
2.440191283355494534e+01
3.070443123455601864e+01
2.115780317218574424e+01
3.161583857092390559e+01
2.926198706850665587e+01
2.766981749065879015e+01
2.202648466366602165e+01
3.256800053284858620e+01
2.733649580169044313e+01
2.415041582144856136e+01
1.563868893359175338e+01
2.986242547474681786e+01
3.886125798334872172e+01
3.830629607273935022e+01
2.771451871706864267e+01
2.698893969819109628e+01
3.234387128037511872e+01
2.500807280405854272e+01
3.150895949909732963e+01
3.383040139192345208e+01
3.613466611942153861e+01
2.949922961760023554e+01
2.898163124911517130e+01
2.561008706621719355e+01
2.586559822980069967e+01
2.886760554049236660e+01
3.183682753408088928e+01
3.456792313116624626e+01
2.598410524659827558e+01
3.746344284479761200e+01
2.864438199478715674e+01
2.989316352825781919e+01
2.626394160426088220e+01
1.787879869863529336e+01
3.442022698180524998e+01
3.368421948546216527e+01
2.859336221440893411e+01
3.033495358612436021e+01
3.257969608852049959e+01
2.218727071556728703e+01
2.735473661326852479e+01
3.397132339810913493e+01
2.372855288415375341e+01
3.146778966083314799e+01
2.321709097688297518e+01
3.233214991216762968e+01
2.982179258851258297e+01
2.192434092047245286e+01
3.582369677228585658e+01
2.632704211600975341e+01
2.594873781492809428e+01
3.100284598615471410e+01
3.574318674714357513e+01
2.492089090510801697e+01
3.030839924923985862e+01
3.214408250165286773e+01
3.346552803631571749e+01
3.088220777638612446e+01
2.816486080458338748e+01
2.586204889675640217e+01
3.043071941523187363e+01
2.463930494007196614e+01
1.539324758252696412e+01
3.218279902078833743e+01
3.451967420543097376e+01
1.818533782229080842e+01
2.495134647645031123e+01
3.309577130502599118e+01
4.028747734855849671e+01
3.010396853837703901e+01
2.635998529385432931e+01
2.908551779447579833e+01
3.687438209574092696e+01
2.677017910437732340e+01
2.600403996674873142e+01
2.758628238908983832e+01
2.523335695870643747e+01
3.061335157997397616e+01
3.812339229234780191e+01
3.161539636558014621e+01
2.873823248936856345e+01
2.854094365542227862e+01
2.218404595651671585e+01
3.441554888573579518e+01
2.961081401493598975e+01
2.909760043204687108e+01
4.596553783922430370e+01
3.149376454182842977e+01
2.624104474952407884e+01
2.786821201897228306e+01
3.574222854598377808e+01
3.056635205268882061e+01
2.280861010841316627e+01
3.459614467287601514e+01
2.665927957230503154e+01
3.936648888108772582e+01
3.540024032857323988e+01
2.776339052170624555e+01
3.640508180867556121e+01
3.033927755263701798e+01
3.426386837561109644e+01
3.242366408647237108e+01
2.576821672504563310e+01
2.678225083841268983e+01
3.514980408790580668e+01
2.832612333946729422e+01
2.798175768379001482e+01
2.522438710325323541e+01
3.211799532796730716e+01
4.031262459621572702e+01
2.466233542872863538e+01
3.012109728336379177e+01
3.706110277707714573e+01
2.960179304377142273e+01
3.226185898124867180e+01
2.468803235926560191e+01
3.214153548603824362e+01
2.906427867497725614e+01
3.492864997839931362e+01
3.593693025782375372e+01
4.294781821009306810e+01
3.289816586606787752e+01
3.162898158291083206e+01
3.097192150788668030e+01
2.823416853594655862e+01
3.169241921730845490e+01
2.852299294930485374e+01
3.084230488134807047e+01
3.658798767803979501e+01
2.496728717360179317e+01
3.569939280564522477e+01
3.658557533669932837e+01
2.940965736504460537e+01
1.939072550495702529e+01
2.696089006452783821e+01
3.648497273280554509e+01
2.988565968850559074e+01
2.500348883852544546e+01
2.747612539385891139e+01
3.420310013252276349e+01
3.273366784100689841e+01
2.880533950415152944e+01
2.816587794092656338e+01
2.804120925478089177e+01
2.538794907750748564e+01
3.807687844734721239e+01
2.838839765394330072e+01
3.608579260412748368e+01
3.760658025961225803e+01
3.499155449073980151e+01
2.784189843640975681e+01
3.201865045168304391e+01
2.987902196804541788e+01
2.548149069634936126e+01
3.162179640860801655e+01
2.410480104420098968e+01
3.593839694230781845e+01
2.767691351350803330e+01
3.100579827936419619e+01
3.141643935773070950e+01
2.870547513147961283e+01
3.293346900737637384e+01
2.762548171688737852e+01
3.435648648728621879e+01
2.327010159876625650e+01
3.063189789773205973e+01
3.969464499529142643e+01
2.499834337697212661e+01
2.661127514737574273e+01
3.256953924829457492e+01
3.089790890969798909e+01
3.175315049636779463e+01
3.244593565073832053e+01
3.317360734280885026e+01
3.554849920978111300e+01
3.204909328464256646e+01
2.879371172690728642e+01
3.336286850601365472e+01
3.949940967447607676e+01
2.933683126808713126e+01
2.512735347664679253e+01
3.553540334643486176e+01
2.939809418023200749e+01
1.913665226992981871e+01
3.423710838575210857e+01
2.732335907023038502e+01
2.954733358847919789e+01
3.165990165284507185e+01
3.095249839889533305e+01
3.354725908569519532e+01
2.782256814715078264e+01
3.256552899088041642e+01
2.870226661208041463e+01
3.369405240443751381e+01
3.307683742006526728e+01
2.532280648977702242e+01
3.542991058087515910e+01
2.732018277442976029e+01
3.404028899140572406e+01
3.183643656700670377e+01
3.919091838397561389e+01
2.888267008814073833e+01
2.825341601940901270e+01
2.990290197056133792e+01
2.848410108582862321e+01
3.399970950971025019e+01
2.191844695781706065e+01
2.473158790426823117e+01
2.466098539210403473e+01
3.475153795986787486e+01
3.855306686290962404e+01
2.947775390731264267e+01
2.915589138404994785e+01
3.035026081556590682e+01
3.580939151304094992e+01
2.536323432904713115e+01
3.119184491367392553e+01
3.487598814891214971e+01
3.250547084969922906e+01
3.094790808299371676e+01
3.500523046283570494e+01
1.648383853500381235e+01
3.338937659765453958e+01
2.672962158436288149e+01
2.084683551571771432e+01
3.255601299762490441e+01
3.686829272581478989e+01
2.931275742686154118e+01
3.476437273601469258e+01
3.806139128994323073e+01
3.657457226792023874e+01
3.819982264685696549e+01
3.371063745535946055e+01
3.037716819450796280e+01
2.199017094051415810e+01
2.876968755935025612e+01
2.578376702341904192e+01
4.085471358748907278e+01
2.912057093783831618e+01
3.061602403392242877e+01
3.275742688020233828e+01
3.021801223186226792e+01
3.847525520215376105e+01
2.688675319132774177e+01
3.097303727618621494e+01
2.628764707150975966e+01
2.339988744389647124e+01
2.694115454547357302e+01
2.981481601475794108e+01
2.785348887741369950e+01
2.653789510063072044e+01
2.296841268164083161e+01
2.958447213685652599e+01
2.247639812984498775e+01
3.380027981844801133e+01
3.041219876467251737e+01
2.271224250267534828e+01
2.845395461475068188e+01
2.623921797204708284e+01
3.159587255209590140e+01
3.670225223011572524e+01
2.062413765177127800e+01
3.057513039573708724e+01
2.919933602216679702e+01
3.335670038225232759e+01
3.106598314118844684e+01
2.624015334130590560e+01
2.840473032166691070e+01
2.601987071598255596e+01
3.538003569299299045e+01
3.010655824335971076e+01
3.950595342876503935e+01
2.969669593092689652e+01
2.645796616544768654e+01
2.243142803693586274e+01
2.098430161872027355e+01
2.207932028497255317e+01
3.133563325505741659e+01
3.254362511614966991e+01
2.209404648983933228e+01
3.447519157038057358e+01
2.758469474158280121e+01
3.073396505992774763e+01
3.806110314127712257e+01
3.448419657932765858e+01
2.865734676047083695e+01
2.554403887292356501e+01
1.924092299335347533e+01
2.640423340378789874e+01
2.894434880586152659e+01
2.506410236424407856e+01
2.934371516453847661e+01
3.038425941479384207e+01
2.887572009095960723e+01
2.674998709588270174e+01
3.084327335983363838e+01
3.220970324784704530e+01
2.454800461278576762e+01
3.705466189873135363e+01
2.950705933857869212e+01
3.009424811472423755e+01
3.354107211628278407e+01
3.116608065631750790e+01
3.476568316956622340e+01
3.143562082600912078e+01
2.693781312679780982e+01
3.180751762603050992e+01
2.428136896339669093e+01
3.054279852888261715e+01
2.983385004677769459e+01
2.895941571363730205e+01
2.935731244280534469e+01
2.059075477251180430e+01
2.725637546129519251e+01
3.046422450570557316e+01
3.079928195998700247e+01
2.486162429537020913e+01
3.632853920432350492e+01
2.566912575892749615e+01
3.484728600263368037e+01
3.213597180935842346e+01
2.676886345078098373e+01
3.887655446304756168e+01
2.403181584121760039e+01
3.459577086805001045e+01
3.500291159021489307e+01
2.664689895461677693e+01
3.696232650032164457e+01
2.874976742700523502e+01
3.144346814639928667e+01
3.130160919385610185e+01
2.932845629264726028e+01
3.405404136579890917e+01
3.396744360276106534e+01
2.125734013380909460e+01
3.652170121439075956e+01
2.168754005982162880e+01
3.516273102170828935e+01
3.563352568413791488e+01
2.454516784892400949e+01
2.794592856022707750e+01
2.447147665757032087e+01
2.892539484855632281e+01
2.845982857907129215e+01
3.389830266134669756e+01
3.655154373059804129e+01
3.697841905394977857e+01
2.718915986710848998e+01
2.895389063127736051e+01
2.158280903889524893e+01
2.597064966751905501e+01
3.482425816548728648e+01
3.807791411774115886e+01
2.382825564060038914e+01
2.703767870423552822e+01
2.986797121520536535e+01
3.140080579409803363e+01
2.595198240039177051e+01
3.212030522232044660e+01
2.763080326464541869e+01
2.992773864560860275e+01
3.273142124001849851e+01
3.003211134905468782e+01
2.781807054736715656e+01
2.945195098037084591e+01
2.955818520397332350e+01
2.814994485058936036e+01
2.870601968666448656e+01
3.799323585252358271e+01
3.280459723970619734e+01
2.852259840985419714e+01
3.348477202255367757e+01
2.833090255121994971e+01
3.586562318793320969e+01
3.184821096099047111e+01
2.946348927997885525e+01
3.223858462905138822e+01
2.214561923965750267e+01
2.436616265545097448e+01
2.403037496800472184e+01
3.071471547381853284e+01
3.866257499742545889e+01
4.115650073096315964e+01
3.319025550720378703e+01
3.250422237472228204e+01
2.099471132923630279e+01
2.728663100132989072e+01
2.606108124045880459e+01
2.689576200874441980e+01
2.915928090707605236e+01
2.763954711151436427e+01
2.010350094812105937e+01
3.373955128058766917e+01
2.463628487130096545e+01
3.119623432055574597e+01
4.037041334874986376e+01
2.540307704206788486e+01
1.734856238626835179e+01
2.856997889059944740e+01
3.550479817499285673e+01
3.979173727110296710e+01
2.385225202773791509e+01
3.248349611618260724e+01
2.767344771609973364e+01
2.947025822847932019e+01
4.322171673508517387e+01
2.248514835802423306e+01
3.126869830747286727e+01
3.233846585882716340e+01
3.542893162469673740e+01
3.048991576735447850e+01
3.154025269752051130e+01
2.804175716289104514e+01
3.134563470622553538e+01
2.828403862251294854e+01
3.310785944928025515e+01
2.815194831978183032e+01
3.188550196951093341e+01
2.985368593157510730e+01
3.563025125386084113e+01
2.974303138205756980e+01
2.113483765896559419e+01
3.630960750356995703e+01
2.547133849568690422e+01
2.673116830675590094e+01
2.702169352978253869e+01
3.687219046585408933e+01
1.932162893010652027e+01
4.568874266829996600e+01
3.528028404533026219e+01
3.111619457064579919e+01
2.972552999691856712e+01
3.142777037428828635e+01
3.260561214189669244e+01
3.322607792975028218e+01
3.277802233001724375e+01
3.044790340627624303e+01
2.901330789846337055e+01
2.924363358173244265e+01
2.902545859823659669e+01
3.566885048433532290e+01
3.296778361140430746e+01
1.529805682667859834e+01
3.327950388264880388e+01
3.097368097359387562e+01
2.990645621777051133e+01
2.805740773455557147e+01
3.562056359993006538e+01
3.473763231061428769e+01
2.613561166088195620e+01
3.203526143562267237e+01
2.514171632729356887e+01
2.310190917605534722e+01
2.686641387705017436e+01
3.431196736191379415e+01
3.476562522688043089e+01
3.256542710048646683e+01
3.362547893423998602e+01
3.258089143557479161e+01
2.679259202388523775e+01
3.215961272336970467e+01
3.400204762613841325e+01
3.377145664906787204e+01
3.594456685737321777e+01
3.354151923600532115e+01
3.175724103770791373e+01
3.535075119158213397e+01
2.986739370375470060e+01
2.559062674386141012e+01
2.918466518028117918e+01
2.627548677596775661e+01


==> temperature_data.dat <==
5.592192442122609464e+01
6.639614989220498842e+01
7.086394466578356344e+01
9.387687657340190128e+01
8.056553124533758137e+01
6.164518430900108825e+01
7.986036289417637590e+01
5.952696011061634351e+01
8.582691053887073451e+01
7.028875348182121741e+01
7.406363811260828811e+01
8.825796647542189532e+01
6.212836431415750127e+01
6.102881814887008716e+01
6.916400673653994602e+01
8.538378851019317040e+01
5.980653924523157627e+01
4.667844401889431083e+01
7.048841141591000792e+01
8.051740799910920998e+01
8.700261749738828598e+01
7.036838637914601691e+01
7.088573392883998281e+01
8.653900734255746841e+01
5.630258300304579677e+01
7.111479224816990552e+01
7.690423889925057210e+01
7.949218721285033951e+01
6.990193306809116791e+01
7.534441011705841618e+01
5.011672646587010149e+01
6.841751587666151124e+01
7.953508712554467763e+01
6.517705965745319929e+01
7.558984221589597041e+01
7.946872500802697914e+01
7.157450799142235098e+01
7.670463770996570929e+01
6.537267434715387537e+01
7.293388720303953221e+01
8.110216169589222091e+01
7.656972960968434450e+01
6.913468730436063936e+01
7.724216404290793037e+01
8.214609790636617959e+01
5.450058721422522012e+01
8.659074064955898109e+01
7.163745261318928215e+01
7.925489933240230300e+01
8.697246923645228378e+01
6.128326302769534095e+01
6.790558997572453848e+01
7.211451304124295802e+01
6.716246478875571313e+01
9.234936575836808004e+01
6.643227906173207487e+01
6.944453220513133829e+01
7.704389031602977411e+01
6.297850473923911352e+01
7.104319288243736707e+01
7.817453261250174990e+01
7.167139595617489078e+01
7.406613141100051223e+01
6.970667887551628894e+01
5.985529690819232940e+01
7.821593211339238394e+01
9.254933071647241150e+01
7.518401630783438350e+01
7.725264117247549223e+01
8.192722755116859901e+01
6.230669503453300706e+01
9.202514658129605607e+01
7.702328796422801815e+01
9.131856899089109447e+01
6.766967004476011027e+01
9.318061922557825483e+01
8.275155494034783032e+01
8.053040085852357777e+01
7.734024454353148315e+01
7.251471381925550475e+01
8.700531658473872199e+01
7.640359869848046515e+01
5.532930296412847326e+01
6.382813538292997180e+01
7.314154247807252318e+01
7.809998983165554876e+01
7.443411511100104860e+01
8.718970789793662846e+01
5.548898135961375289e+01
7.643587936505160485e+01
5.682020774612845315e+01
8.259712295484168010e+01
7.405541285557997355e+01
7.919609972024117894e+01
6.636117039410234497e+01
8.779464931657750526e+01
8.541724664058851602e+01
8.083544303011888132e+01
7.370482753136559495e+01
8.079857285295132385e+01
6.793107432012651259e+01
8.355555659020711801e+01
9.149480894323920666e+01
8.570610559979186860e+01
6.770397530192590807e+01
7.861417317273102867e+01
6.206858456241351973e+01
8.072390311175675492e+01
7.950603412862538732e+01
5.630183660467835693e+01
6.338216156087636222e+01
7.216861103256232468e+01
7.199140252859173472e+01
6.290523064581194745e+01
7.888978729352183450e+01
7.751473608940511895e+01
7.305730868021480262e+01
6.744208499841637661e+01
8.548707126416563540e+01
9.155407113088296001e+01
7.016438516153462501e+01
6.887833082845179433e+01
7.991207665411995720e+01
7.141970620253013635e+01
7.360602799336766111e+01
8.239653151724671432e+01
5.590643912492707557e+01
8.818302324852669472e+01
7.572680524329341267e+01
7.088506855437819354e+01
7.410765845778550442e+01
7.462429355020518074e+01
5.768798696555074912e+01
8.994938227453235413e+01
7.541325632270618939e+01
7.943002130447375464e+01
8.451549770574042952e+01
6.478837542439700314e+01
7.973471899035229171e+01
7.232358909101206734e+01
8.346770775216494087e+01
5.372772579648504632e+01
7.400905699758730805e+01
6.897179344216038999e+01
7.932262950634155629e+01
7.970044187368202415e+01
6.792374105177974286e+01
6.787826135823956974e+01
7.389334631442670798e+01
6.603357772684792337e+01
8.341983695452127279e+01
7.130792799552554584e+01
4.593011780678358491e+01
7.125177943378193390e+01
6.461456179156027702e+01
5.868724184539054534e+01
6.262573361777427294e+01
7.609408471832969667e+01
8.828640828248231287e+01
7.813184473864980362e+01
6.893496611784260608e+01
7.955904195170703019e+01
7.040909689781008751e+01
6.805399630836855351e+01
6.345637331767015610e+01
5.748171193248280986e+01
7.110076293440555162e+01
7.658053489920132506e+01
7.403376329985110260e+01
7.084033072052640989e+01
6.554253939303218601e+01
8.108246191684968096e+01
6.182868080053415127e+01
8.276027913843475403e+01
6.497782981073275721e+01
6.747564762646965164e+01
6.033214809384323019e+01
6.998597853114362977e+01
8.475312458477978339e+01
8.015628088443956756e+01
8.478422112028034974e+01
8.022142545933935764e+01
6.396330171469630699e+01
7.169210775672442537e+01
6.719800870882536969e+01
8.830574904039039552e+01
6.303211353573688314e+01
8.393697689389111360e+01
8.392953870108769365e+01
9.329620201716087990e+01
7.090313407370503285e+01
8.212322159580162406e+01
9.781651836538841849e+01
6.882358323066303285e+01
5.964959752467640186e+01
5.619989966092236244e+01
8.212712028861331248e+01
5.616849791941416470e+01
7.127680947062077621e+01
7.937313187038961360e+01
7.685175536829913767e+01
7.925444864184171934e+01
7.722289855800853786e+01
8.778865813313393573e+01
6.547683619261202637e+01
6.823004861541468813e+01
6.727340554729175892e+01
8.330191811862610507e+01
8.400398588395063371e+01
7.951225319318507445e+01
8.683493666889927454e+01
6.321959132623619126e+01
9.167224111551136900e+01
9.023238621712258123e+01
8.235621997245746684e+01
9.281798908771060042e+01
5.843376792322226265e+01
6.975551863737348413e+01
6.764696539318047996e+01
8.221479323757343138e+01
6.449859260397855110e+01
8.257495149337485429e+01
8.870536143996713463e+01
8.195202900083999964e+01
7.783751023661501733e+01
6.512126659099250503e+01
6.653149033874635165e+01
8.749618905296667037e+01
8.279349003905332438e+01
7.460980480622455957e+01
7.082090454234109700e+01
5.474192126888623022e+01
6.429147581315561411e+01
9.411419087139722706e+01
6.219544428997533458e+01
7.689479821221080158e+01
8.507443973195198339e+01
6.245077331997707404e+01
7.684710474781083178e+01
8.437915537510654929e+01
7.512499321907250760e+01
1.036840305566676790e+02
5.831400741121804288e+01
8.558728529883879332e+01
7.327198262603535284e+01
8.271920154836675465e+01
7.941307151699245992e+01
6.766843802890002735e+01
7.728996392459340825e+01
5.642098548601713048e+01
8.103247500571393402e+01
7.798158465990525201e+01
8.138660168643102111e+01
8.558118325087150424e+01
7.867619840209711413e+01
7.648089419798276367e+01
6.618931663338707949e+01
6.787779236350948509e+01
8.686734620177331578e+01
8.936335405705978019e+01
7.261889563687945781e+01
7.546002747253274379e+01
6.595385625006234420e+01
8.672756845267444703e+01
8.165416823691778347e+01
9.441217436463749380e+01
6.621676922820260813e+01
7.121992100981782414e+01
7.731445922525571746e+01
8.146489537725770447e+01
7.284332362452367704e+01
6.627038909546300260e+01
8.381407528923571704e+01
8.221135362545581415e+01
6.583725899436275597e+01
8.855442801105495221e+01
8.670198709196603204e+01
7.634296497247792956e+01
7.579597862376036232e+01
8.054057771115907371e+01
6.638296929743741259e+01
7.530031479164081532e+01
5.347616455390819823e+01
8.376455645502934999e+01
5.938506777558140470e+01
9.003419828428998528e+01
7.169879906033550299e+01
7.288333018068823321e+01
6.872266093915494878e+01
7.211961126077923723e+01
8.918531345148036849e+01
5.012191343464920124e+01
8.776965386088187415e+01
7.838023481101707546e+01
6.292978352142784360e+01
6.424687606950762131e+01
9.176393027208203534e+01
6.554493120057269095e+01
6.346649489404040878e+01
8.637314542364728709e+01
7.838552876285913840e+01
6.562074423463600681e+01
7.716624975404619136e+01
6.474247316359722504e+01
8.600821398422604602e+01
8.561370964873133005e+01
8.032006198821943599e+01
7.861661061247016846e+01
9.261188124867373972e+01
7.499686327388225493e+01
6.318125874579198609e+01
7.949473912832306155e+01
9.586047049537114617e+01
6.485240506814147921e+01
7.138537233306014684e+01
7.916446038101452132e+01
7.446095150994260337e+01
6.517696419622686221e+01
8.621857856230471384e+01
9.820040722017259327e+01
7.696131459023906984e+01
6.595931710264000003e+01
5.951039474946524876e+01
7.757975981221180461e+01
8.603877343316257509e+01
7.975167746495381493e+01
7.497596159081146538e+01
6.910728348210693639e+01
6.407836367281910839e+01
8.334751326324882825e+01
8.413771621385585320e+01
5.954270213309266779e+01
9.089838978180684137e+01
8.074071220894001044e+01
8.899594645145793947e+01
6.157872251514884709e+01
6.134175844584561332e+01
7.351030690232703080e+01
8.002784426895193803e+01
9.296360822926963863e+01
8.206078913815132125e+01
7.257318723187967180e+01
6.473630792334107298e+01
8.730000572719150398e+01
6.535294574249284949e+01
9.128468554772321397e+01
7.215615350393490246e+01
9.090582072617850429e+01
8.178931290059279036e+01
7.363004510557541948e+01
6.980603628173872721e+01
7.159092122653920853e+01
7.928316692375237551e+01
7.577156496217716608e+01
6.906188591931294241e+01
7.334368589682367201e+01
7.578577029719150460e+01
5.371265905585187994e+01
7.958168114788698233e+01
6.520278775283193795e+01
6.346667596794254962e+01
5.812655652889289826e+01
5.706107502132110199e+01
6.144552496887710902e+01
6.790979042369509955e+01
9.453259137526568168e+01
6.974120324104795543e+01
7.677750106268031516e+01
7.900481386506328363e+01
7.631065186215849394e+01
7.422556539274006582e+01
6.304706236400755159e+01
8.950927548279211976e+01
9.307196643637885813e+01
5.817341305877314284e+01
6.475971409113620325e+01
7.220189657622994162e+01
6.535462205089808663e+01
8.005965553455865802e+01
6.771727797593386811e+01
9.665056067806602869e+01
8.690548594343596278e+01
7.712574030632214317e+01
8.526986263319732018e+01
8.605900424357308509e+01
6.936052511941757359e+01
6.683782755458035751e+01
7.578143062969647303e+01
8.361636124497944422e+01
7.639060398653417394e+01
5.923003517809002716e+01
6.697175556049157308e+01
7.426027136405622286e+01
7.424334395674169684e+01
9.472542176789808366e+01
6.114012057601001970e+01
8.005589241835875214e+01
8.989113108328290025e+01
9.771449745422796695e+01
7.095602576816038720e+01
7.991429452720200288e+01
8.069760357198646261e+01
7.695481731553290672e+01
7.401154798760694575e+01
7.935975389500046617e+01
4.967753914780314517e+01
8.182069490062630734e+01
7.626177903661967150e+01
7.277525103221734071e+01
9.546862195719558031e+01
6.825065981209448296e+01
7.096924010934969829e+01
9.491553302204734166e+01
6.667938695150142792e+01
6.949884717063460471e+01
7.352974576569150145e+01
8.340734482129549576e+01
7.707802507353314070e+01
6.207374652847737195e+01
6.967831436872810968e+01
6.892645566787788880e+01
7.422778954776954663e+01
7.925843658629828781e+01
7.918205755887971975e+01
5.723988245951598230e+01
8.563940987560856399e+01
7.752568845996623281e+01
8.884532047593906157e+01
7.944198327290672523e+01
8.601322957735762031e+01
7.966545311450127542e+01
8.846225756202747448e+01
8.022250636017778902e+01
7.402084753557096519e+01
9.772434720446881329e+01
8.389037122279891889e+01
8.073744421004413141e+01
6.223695583461663716e+01
6.211692382536462276e+01
7.792715482141854011e+01
7.645521197768240995e+01
6.885877434991684254e+01
7.640982699612060003e+01
9.088626928043595399e+01
8.195402474550299132e+01
6.358991490247261424e+01
7.388491172857055744e+01
6.695033519147439449e+01
7.112300083591438238e+01
7.086384334370357863e+01
7.022354417395995085e+01
6.244864628026604692e+01
7.372345318481809784e+01
6.939392363152690280e+01
4.570551309997732403e+01
9.552972024501663384e+01
8.588769654216672222e+01
7.123699275075003357e+01
7.518819049740598359e+01
6.328345652682438072e+01
9.195722877810865725e+01
9.397288694773111217e+01
7.656693728246524699e+01
8.523530644185345295e+01
7.675286778933923415e+01
6.163274561124069351e+01
7.088176631036343167e+01
7.631927966771957017e+01
7.045452281256555693e+01
7.281346722564964580e+01
7.408600442490885030e+01
7.419121502134538559e+01
7.552258490497483479e+01
6.439394933603398385e+01
6.782983850872064124e+01
6.215415734300030692e+01
8.477815549686199859e+01
5.394353058159675385e+01
8.653590343316925271e+01
8.886349397262843297e+01
7.197819413017379020e+01
4.896862912172701243e+01
7.138689438032709234e+01
7.435815838711181414e+01
6.489401780071086989e+01
6.984781606191756964e+01
9.030195198863351891e+01
8.164927162301741248e+01
6.575435885621899956e+01
5.902400830404567955e+01
7.172982682390228604e+01
7.286543220649561192e+01
7.996199187363316696e+01
6.964683287432340819e+01
8.011499575361861503e+01
9.435154040060228908e+01
8.315501022444261991e+01
7.451911492669226789e+01
7.316849528946704595e+01
7.143326865820128546e+01
8.680640912452145130e+01
6.872686554048696905e+01
7.545222708999982331e+01
7.551197901881084817e+01
6.998215807188468318e+01
6.127534452115899199e+01
7.822974503617668063e+01
7.438996028144616446e+01
8.000240469436569413e+01
6.966399693560833839e+01
8.720821298813048372e+01
6.623226218788155961e+01
9.212040284017892589e+01
5.752363490171738647e+01
7.934770064556890645e+01
7.975430682526624082e+01
6.704442932059117766e+01
7.924393937861012205e+01
8.779518669760159355e+01
5.283181160645935392e+01
8.002744807490815049e+01
5.006729179669922303e+01
6.534335196476791907e+01
9.129166364900945041e+01
6.918217966607946323e+01
6.326120035591027602e+01
7.302062271015317663e+01
9.567906338163552959e+01
5.668317752793974051e+01
6.448690088360655182e+01
8.997431683179625850e+01
9.357702343537732759e+01
7.396568775709715737e+01
6.260947297473357764e+01
9.595843501809159193e+01
9.094442391749197441e+01
8.178946987762232368e+01
6.687597651062580439e+01
7.450970659161963283e+01
7.339639918955168696e+01
7.830851304615578101e+01
8.951001438131336840e+01
8.379417041137402578e+01
6.422623923015241587e+01
8.876496450019537576e+01
7.813132140013155436e+01
8.187065795858916317e+01
8.966540859278603648e+01
6.388419750486448834e+01
7.464174421293536454e+01
6.968545448640784912e+01
5.932140574634544095e+01
7.846709977604919573e+01
1.001155655158442386e+02
5.659922255494247167e+01
7.467719388950528980e+01
8.140542935074773823e+01
7.623078201656181818e+01
7.386871947484259238e+01
6.200783636554175615e+01
7.732786742940163549e+01
6.743236022984073941e+01
5.310078295021446593e+01
8.694592220513730751e+01
8.458385819842042963e+01
7.551660976851080420e+01
7.729074688205702159e+01
8.574318012715561110e+01
7.724339656778082031e+01
8.404017554761314557e+01
7.202517799126150067e+01
8.811983738573945857e+01
7.820785725932684329e+01
7.694051943605873589e+01
6.229938911287968040e+01
7.786955854301709223e+01
6.668045082505548748e+01
6.861717273471505507e+01
6.684624371683878508e+01
6.433765068100774442e+01
9.624771403016961813e+01
8.831339061988403216e+01
9.420367502144262062e+01
6.277104980444435967e+01
7.571253749910891884e+01
6.206492374795904254e+01
6.804305122802935557e+01
6.581873016583425340e+01
8.739584006441560859e+01
7.103770321898240070e+01
8.568379333694016964e+01
8.104120889588517684e+01
9.803638752104788523e+01
6.020555776860275898e+01
8.759233239786799174e+01
8.646440870400726908e+01
6.526621161972965979e+01
8.507133336473160057e+01
7.836144963026228538e+01
7.272523740046592877e+01
6.676064513028001102e+01
6.780890548550813435e+01
9.549812095785925692e+01
7.500682818957483278e+01
8.282130001531459129e+01
6.709100618332446686e+01
6.720147053778360657e+01
8.581984809249942714e+01
6.150423788448468088e+01
7.084786232094728575e+01
7.534027411072231928e+01
7.611372601840052710e+01
7.320906714983843244e+01
7.895819781095923418e+01
8.192855755817811314e+01
8.234637545459329999e+01
6.514196191332173669e+01
7.215844902071202682e+01
8.694762861876937166e+01
8.394647187573872316e+01
6.127140548518936214e+01
7.851479900352201469e+01
5.521774750625189654e+01
7.546934902060370121e+01
9.397767016745976321e+01
6.552107282731013527e+01
6.665676954508417396e+01
8.264029781572860145e+01
5.957198484790353632e+01
6.867244970114961689e+01
8.096441137581751946e+01
6.865714152310596319e+01
7.264030012789028490e+01
8.244185710315034044e+01
7.921546083536561866e+01
7.766818396295401783e+01
7.160877720729961027e+01
7.870061115268956087e+01
7.376267319900243535e+01
7.957805609925785006e+01
7.003067974882021929e+01
7.317431025620459195e+01
6.510042207447986584e+01
7.464992389993764732e+01
6.688999136371154464e+01
6.385953549838006893e+01
7.758661147855387696e+01
7.712739775857660618e+01
8.282873734948572064e+01
7.068874430424901334e+01
7.908052846836756089e+01
8.050797572273663150e+01
7.944773807831595036e+01
6.674346317197857559e+01
7.649363482271188275e+01
7.864140296054661405e+01
7.507178466907942038e+01
5.413522341628915058e+01
7.660489623973479922e+01
9.712531039397242694e+01
7.139960731243017733e+01
6.771922902144679313e+01
7.873348559711398309e+01
7.812378210466572170e+01
8.692735165416414134e+01
6.242131844091112214e+01
8.231380252574992085e+01
8.090422061251463504e+01
7.357853463059453247e+01
7.838687317921690578e+01
8.529457481598356594e+01
8.372315380028450704e+01
6.356980687926271401e+01
8.320158186755485019e+01
7.435311394967482101e+01
7.572874098015515187e+01
7.573196991001694300e+01
7.349757011201739942e+01
8.691707497107064739e+01
7.416282040150788646e+01
6.380453871616830952e+01
7.106470144030271285e+01
7.678694716810475995e+01
8.729214784297050755e+01
8.103094684948833049e+01
6.649464721252955712e+01
9.985189916678891109e+01
7.764775310977979927e+01
8.775390737999015300e+01
7.348285566422771353e+01
8.033359244705449953e+01
8.339468504518404757e+01
8.718194711754256332e+01
8.557368305378224704e+01
8.372197000072978312e+01
7.184913268805891562e+01
6.928253958043939065e+01
7.832607510324197619e+01
8.433128072341068560e+01
7.277279299223393139e+01
8.565171965714387170e+01
8.952616745486179184e+01
6.583679080926580696e+01
6.663079296203720503e+01
7.359624941094664052e+01
7.807612668189196370e+01
6.975432986232948451e+01
8.852202678867143959e+01
7.924066861518451788e+01
7.539447048240739946e+01
6.064090476131472229e+01
6.184184183572492799e+01
7.781009250281806544e+01
5.367404373845163690e+01
8.512637409644071340e+01
7.341846155627679593e+01
1.074309296959473272e+02
9.807916250616111142e+01
7.318550930752483907e+01
7.393662997468685205e+01
8.495581514002029166e+01
9.203172609918037494e+01
5.861970942563983300e+01
5.713624534645313702e+01
6.877965194445619090e+01
8.082737583173864948e+01
7.996873590507597385e+01
8.569771454983850845e+01
6.300302471634691415e+01
5.183856137031123268e+01
8.358014195302145311e+01
6.671803727034765075e+01
5.481512135611362169e+01
7.645063745959382118e+01
8.293175688218677521e+01
7.377942867878722666e+01
7.042151613817510736e+01
7.340637767854093454e+01
7.129417237599217572e+01
6.151952888059832958e+01
6.785319323009568393e+01
8.021279905013814471e+01
7.821678541376499538e+01
7.668059805966819908e+01
6.504851518146620037e+01
7.318496837864333315e+01
5.322934953557145121e+01
7.678476663885389542e+01
8.928857707813567401e+01
6.025867867957894219e+01
6.914072326682244807e+01
7.829106778710129788e+01
8.752842634427483404e+01
7.051775383699850863e+01
6.807749670734104086e+01
5.531076857583916961e+01
7.603438129308106852e+01
9.542076040143743398e+01
7.777358461964675485e+01
7.477721020816287023e+01
7.822082310766985813e+01
7.488907996051398186e+01
6.686985627739869642e+01
8.323279915677704821e+01
7.725761523111754059e+01
7.517613251933657637e+01
6.524633972721750297e+01
8.803507931934758801e+01
8.164702745333110556e+01
6.947079162632698512e+01
8.501824853681937100e+01
7.002429161614793429e+01
6.717996507488963687e+01
6.740296882519713506e+01
5.728931446911909120e+01
7.971542380418205198e+01
5.668855121661650287e+01
6.271556168734237247e+01
5.424411990921466753e+01
7.413930307209106729e+01
7.349679539728127509e+01
7.173303786813636407e+01
6.457422305329423295e+01
6.327766246563359687e+01
7.964369863546573924e+01
6.949448068291512470e+01
7.816358321536144160e+01
6.614751313875777328e+01
7.681062742771082696e+01
8.803278037316063376e+01
8.086165800392782899e+01
7.087586181783520090e+01
7.757198970355926804e+01
7.259334825469787233e+01
7.507880184694728598e+01
7.174388947851495857e+01
7.335664794114609322e+01
7.712093353074175184e+01
6.506641300418048957e+01
6.484121173010021266e+01
6.111457446168788721e+01
5.899728895496289738e+01
6.282717307779520866e+01
7.659462506804129589e+01
6.607212484508116290e+01
8.013614464231096690e+01
7.534713748752561457e+01
5.531495786561946204e+01
8.154975584221689644e+01
8.310798645591709999e+01
6.506137325165147445e+01
7.920191542894991699e+01
6.643501762590801718e+01
7.597670376748335741e+01
6.235501593045034241e+01
5.706893547465423211e+01
7.117182810387031111e+01
7.376271053725163540e+01
7.102320306385395554e+01
6.315969441777440352e+01
7.100100937868863582e+01
7.769294752580734098e+01
7.455106969877462575e+01
7.682501030599213721e+01
6.829884799545767748e+01
8.671717914716160180e+01
6.323826663445219509e+01
7.987560297086719174e+01
8.681891092959961043e+01
7.980908092748894944e+01
7.297475772935169402e+01
6.971702953337020858e+01
8.536087651046256042e+01
6.077025074738327248e+01
6.529875739620356967e+01
7.102442234508278318e+01
8.737653757511998265e+01
7.879767636040895695e+01
6.531954241489754054e+01
7.189692294615096557e+01
6.885676855903705018e+01
6.790211007766464490e+01
8.478889558556778638e+01
6.128256870736494477e+01
9.108780855734373461e+01
8.328229690184622314e+01
8.590861670603698030e+01
7.037060487974741818e+01
7.350059280920891069e+01
6.066848185475288346e+01
6.975337592933196618e+01
7.993654847643151129e+01
8.796063061781396186e+01
6.392843183197548740e+01
7.134494063014733456e+01
7.348700779767477798e+01
6.104210797807515121e+01
8.091349241758399558e+01
6.776009668257390217e+01
7.304609648822976453e+01
7.048050628088122949e+01
6.710661494280326167e+01
7.492955014519445456e+01
7.284390421431977813e+01
7.128142117721334614e+01
6.771538378319657170e+01
7.819524670782955411e+01
9.153617268492284609e+01
7.639887232839127762e+01
8.496118214911129485e+01
6.109778074846537521e+01
7.657761439293769001e+01
6.402631681028933031e+01
6.023075072468098767e+01
6.760628592540963666e+01
8.691899334413572831e+01
8.450015828669646112e+01
7.743004722054399735e+01
5.967299440110069497e+01
7.303719348612062845e+01
7.801700008901735828e+01
7.675536229578598579e+01
5.656206416519253821e+01
6.609682151980128140e+01
7.435922235851283801e+01
8.036290909517190073e+01
5.303872178900053314e+01
7.337876024520141982e+01
7.643048769878951987e+01
8.349611988516213046e+01
8.192857584237437152e+01
8.082571318808805927e+01
6.700059493298066116e+01
5.591997862876692693e+01
7.106947242938599629e+01
8.501631825208559690e+01
8.893454527524431796e+01
8.210549102297785851e+01
7.929340822801734134e+01
7.879639648385965245e+01
6.943881253239219120e+01
7.369939706446379546e+01
9.169069525826330391e+01
6.557441994208123504e+01
9.114778790709851819e+01
7.177971845507941850e+01
8.825432109095078204e+01
6.093184990502462028e+01
8.085904201164649407e+01
6.763229864052378559e+01
6.084732808075812471e+01
7.718534042410945517e+01
8.509471788595968178e+01
6.655058561406504225e+01
6.000984039541599202e+01
7.408155235665044813e+01
7.412564671222818902e+01
8.048319627554498368e+01
8.449594571364488615e+01
7.440584818727505478e+01
9.355503314794262337e+01
7.724234744535291952e+01
7.153573493993100385e+01
5.888432640897171666e+01
7.237340479683832939e+01
7.163613054588863349e+01
8.460304796281469919e+01
7.962483624066854304e+01
6.320630878367382621e+01
7.672254386411037785e+01
8.171531171729053256e+01
9.028031359387833277e+01
8.387503967414059503e+01
8.260846654311477266e+01
7.560085994615162974e+01
7.888312005423449591e+01
8.749504900706158139e+01
6.167222602520349994e+01
7.150560672783043970e+01
6.727431251243758936e+01
7.879153118726124205e+01
8.730222175650787619e+01
6.903025713278925934e+01
5.109695632530561937e+01
7.087779254975529852e+01
8.413473732017406803e+01
8.037629902949879579e+01
7.928186247810576504e+01
7.220006698125520472e+01
6.220969263780213510e+01
8.015294321624467955e+01
6.665718189965375018e+01
9.684096733380457067e+01
8.070507208354516138e+01
6.919351697446049343e+01
6.888614752611371728e+01
7.407055793386412290e+01
7.260498077978250819e+01
8.616833775529954664e+01
7.686416169744046556e+01
6.768368261091471538e+01
9.390440685155782319e+01
7.549308331520222737e+01
8.268839675968897041e+01
6.891773492555240921e+01
7.863115627744522840e+01
7.811109991143194975e+01
5.610350707903847223e+01
9.515275110460640917e+01
8.790644460922547410e+01
7.102804683854012069e+01
6.397730259544144360e+01
7.847561613803551950e+01
7.586697699414396823e+01
7.855668948563229037e+01
7.691577396194089999e+01
8.006240989305925382e+01
8.947305699391806399e+01
8.068103205128646493e+01
6.450344501090059168e+01
8.862562852712451900e+01
9.140614563488287558e+01
1.065205673451208526e+02
6.376505966760402089e+01
7.742882013150274645e+01
5.417901296811012912e+01
8.053149156379208762e+01
6.951799701833226663e+01
9.423445794824952770e+01
6.725385029981417517e+01
5.810816962032738786e+01
7.028736259297480160e+01
5.524512228782862167e+01
8.251099454507310327e+01
5.434916953743679358e+01
7.528457581183158709e+01
5.422188180143803038e+01
7.179702195463357839e+01
9.143378155804533947e+01
7.860647891435795032e+01


==> test_score_data.dat <==
6.824821725025618946e+01
7.355481329284482683e+01
6.707580079000038609e+01
7.192038470360959934e+01
5.606385333046214470e+01
7.713293707372938002e+01
7.501205475362223751e+01
6.682911368931809193e+01
8.159245668432404841e+01
8.437570137626558164e+01
5.892440135631025555e+01
6.737275221433785077e+01
6.730857650212701060e+01
6.560096898891134742e+01
8.329474841931748585e+01
7.306173861227196653e+01
7.235485158689388641e+01
5.496137635593246529e+01
8.135418030209226004e+01
6.260741605146527888e+01
7.559932630266328601e+01
7.777376937958192116e+01
8.860658595838651763e+01
6.191179600880887790e+01
4.480487844179174317e+01
7.683849544753694261e+01
9.300511181510853476e+01
8.738946352939437645e+01
7.709659415274626326e+01
7.008363814367952216e+01
8.307122596637310608e+01
6.526453800295531948e+01
7.976357769356219762e+01
8.005470159166627298e+01
8.560209907498880000e+01
1.025966003891107761e+02
7.892415967178766323e+01
6.991036374292501421e+01
7.474425687808005137e+01
5.730924095110881922e+01
6.805286868910941678e+01
7.090717561886896192e+01
6.975911602065407635e+01
7.652354872033721733e+01
6.677580067617799386e+01
8.621030667324471608e+01
7.500207064918197375e+01
7.490699678861385280e+01
7.172105283487081806e+01
7.655190683858978673e+01
8.325098264667634851e+01
6.632869784289098902e+01
6.841883510924743916e+01
7.196273971223335764e+01
6.154129076526785269e+01
6.680742140278502461e+01
7.023779126455340815e+01
8.374389180712726954e+01
7.762561329001924548e+01
7.693589911367544687e+01
8.350897962167971400e+01
7.362628211600603834e+01
7.890464849928889635e+01
7.396778247067503287e+01
7.765362349399627817e+01
6.917241342388417991e+01
5.061182841723571357e+01
7.365720837813695709e+01
8.922748136099940552e+01
8.426215402241592756e+01
8.465397484591170496e+01
8.736130721806217991e+01
7.588657590961437904e+01
7.697315707405596186e+01
6.882348104565649294e+01
7.183927143972950091e+01
8.115771149771141779e+01
8.703884437168815680e+01
7.360553724318999969e+01
7.049810735148588492e+01
7.500527958856596911e+01
8.101206748929115520e+01
6.056145183866458126e+01
5.203819046862761866e+01
6.949463150508415765e+01
6.279287574085841328e+01
6.991859802352689712e+01
7.352219681182528177e+01
7.046751590976987245e+01
8.952467534470744681e+01
7.826744764602320004e+01
7.800474359610828401e+01
8.122207144043402138e+01
6.361166882219230700e+01
8.539111787420269195e+01
7.424235713464540254e+01
8.170480617241211974e+01
6.428142766959844323e+01
5.946241233983936070e+01
8.317889658025028154e+01
7.876409526097516789e+01
6.597948445642489901e+01
6.630336918725305395e+01
8.625434784414770206e+01
6.310588107132672064e+01
9.142672953255963364e+01
6.599379265352131085e+01
8.138391925608382849e+01
7.171381524251015094e+01
8.103187431082342584e+01
6.955885997885806660e+01
7.337207093927705159e+01
7.540919175395721652e+01
6.497812544218527364e+01
8.240824345420125496e+01
6.986786433528415330e+01
7.271400084659981644e+01
6.505650625391487551e+01
4.937666341204689502e+01
7.308972237399831329e+01
9.912615421612915156e+01
8.284604287898024211e+01
7.480739620265605083e+01
7.237109170791732993e+01
7.522465892812046206e+01
8.047119115175209458e+01
6.319187184691155323e+01
8.614321694668872453e+01
8.215381315441244681e+01
8.218185725707934353e+01
7.938475738809727034e+01
7.519616657693990192e+01
8.172861235966820459e+01
8.091814133741378612e+01
7.145959289058976083e+01
6.926398227103098293e+01
7.601856295261987384e+01
9.049020151495187747e+01
6.260892924346099164e+01
6.032474734247560377e+01
7.664760841236517308e+01
7.550887701856018452e+01
7.673341664370408921e+01
7.743953197908500385e+01
7.276797745365195169e+01
8.989863438602081658e+01
5.899096021523484268e+01
6.671502975219753750e+01
7.396745239850952203e+01
5.856811188845832561e+01
7.324145595567928524e+01
9.161470165728017889e+01
7.520886488295961669e+01
7.730700905718683202e+01
6.239835234827420152e+01
6.883638591960522035e+01
7.124803619676063704e+01
7.182284903243765939e+01
8.781643795003768105e+01
8.057691060725124998e+01
6.388542043062967934e+01
7.746504778432004912e+01
7.998221748496784755e+01
8.640149038521266789e+01
9.080540686568373587e+01
6.484905808172131003e+01
6.689142488789661911e+01
6.242422141085383913e+01
7.265980140893019268e+01
7.966358374446335233e+01
8.487334516589102407e+01
7.424048976357477159e+01
7.180152476745155354e+01
7.651757992248739981e+01
6.664857098369976995e+01
9.589538721694773926e+01
5.892338972881941572e+01
7.684740578895724639e+01
9.523606219229640146e+01
7.506799844559998292e+01
7.309960964998505517e+01
7.142554577189572740e+01
7.319608318237591504e+01
8.872848474676530373e+01
5.288138088670493175e+01
9.033433701296326035e+01
6.076042847549854997e+01
7.233347670765584780e+01
7.070755579701338434e+01
8.088553269770719112e+01
5.901875648116252648e+01
7.962172666081943362e+01
9.524309623286852400e+01
6.136825995407189538e+01
7.689706167610395937e+01
6.838017822203390494e+01
7.925887206193036150e+01
7.519147777415751932e+01
6.858513090955690927e+01
7.987872284871073703e+01
9.304348109786742782e+01
7.309096208272701745e+01
8.219757942148181940e+01
6.206727042128836302e+01
6.543563623181991318e+01
7.972406277880376990e+01
8.984116028535964915e+01
7.855613348785659866e+01
7.186941969476845316e+01
7.499291405423353751e+01
6.249592266030282417e+01
8.104515326355367222e+01
8.382333062323408512e+01
7.047909667166919689e+01
7.029957852240498539e+01
7.765878229652048503e+01
7.063280263959404692e+01
7.433867385374178127e+01
9.599721789166515862e+01
7.252974299254003654e+01
7.141659847978777975e+01
6.852458194364841404e+01
8.244191971499937210e+01
7.318775826781896399e+01
6.850626961678574389e+01
8.821304032273012297e+01
8.919603004513636790e+01
6.899576434261294366e+01
5.633460048639383899e+01
8.507513689836922310e+01
6.815370174239996004e+01
8.290625599162768822e+01
5.529896182288164397e+01
8.392597338299309229e+01
6.288828070719218744e+01
8.230764119066525097e+01
7.514273067836434450e+01
6.546060580603355561e+01
7.092963687073219603e+01
8.186318456956701084e+01
7.605894453115234910e+01
8.084412980472484378e+01
9.476440584515485455e+01
5.935758388288948595e+01
9.117212574968624494e+01
7.604355937523213527e+01
6.601215951676871896e+01
6.169686374261010542e+01
7.310879609222966735e+01
8.421650111924459736e+01
7.372450879622465436e+01
9.011154930247347750e+01
6.048824309948440714e+01
7.487911052153945946e+01
6.247606555586880717e+01
7.863631882624967773e+01
8.386887390097299999e+01
7.079238206318946425e+01
4.895786143372865951e+01
7.698948146796494996e+01
7.936738551733509439e+01
7.904294754961698288e+01
8.735782191822154630e+01
6.428946320350951282e+01
8.180216105450449504e+01
8.692507512477975240e+01
5.721412415993483336e+01
7.819651825918977295e+01
6.995820168992328547e+01
7.418477326898354818e+01
7.847676483538336356e+01
7.012771435886448046e+01
6.824291920838388137e+01
7.534152417488024867e+01
6.412754061137196970e+01
6.414174871114815346e+01
8.179373282956503033e+01
6.351205964841344098e+01
8.166312500909211280e+01
7.962591292853950620e+01
5.774193271209403377e+01
6.822435347664344363e+01
8.694109403047372098e+01
6.518834468860318054e+01
7.035595737690611884e+01
7.962060893251896232e+01
8.283390509282595815e+01
7.248461113955504231e+01
6.902489805308358939e+01
8.922369861698507520e+01
9.238899663797579365e+01
8.478858050781795441e+01
7.585318142565023436e+01
6.691734278359074040e+01
6.669555593443435271e+01
8.022514105265757678e+01
7.918398220888683170e+01
8.901598592946429278e+01
8.150450092536138413e+01
5.996919698240181873e+01
8.551947617722917983e+01
6.501939372685586704e+01
7.116028728047648144e+01
7.750200206251695079e+01
9.495667489783964754e+01
1.060991855600536127e+02
8.106723059136183451e+01
7.316803381279612495e+01
8.034505648480549667e+01
8.387655425873836634e+01
7.179332374442807918e+01
9.295211355912321949e+01
7.730070759191401919e+01
7.997743089091393642e+01
8.165924252054460908e+01
7.921586610614455992e+01
8.338940500469612971e+01
6.882746813453076129e+01
6.941698246053969967e+01
6.399845767028305232e+01
7.939501230620226124e+01
8.278936503512113632e+01
7.957772866151886149e+01
9.174492433347538167e+01
7.494403981170952989e+01
8.168741655592512529e+01
6.408299123860685143e+01
7.112900297525598603e+01
8.195537757565777781e+01
8.349102110743143612e+01
7.206033052335817501e+01
7.428400748141933718e+01
5.982126253319190567e+01
7.142970799193390974e+01
8.390383163519786081e+01
8.075205016106566802e+01
8.000665721381209039e+01
7.549773687180960735e+01
7.507063158628176325e+01
6.839678860526552739e+01
8.198828420202534062e+01
7.920972944389389170e+01
7.992018847992798669e+01
6.973965157332419551e+01
5.346657080128755979e+01
8.597152711753695087e+01
7.021162543991596294e+01
6.637224235956878715e+01
8.193478911913993556e+01
7.107987360080871042e+01
8.559936384046622493e+01
8.117005949576697788e+01
8.183569323200477186e+01
6.134044288799465505e+01
8.711943985386400868e+01
7.761250531233855554e+01
7.130722860753796510e+01
7.643388467342251147e+01
5.723764767101680206e+01
7.908652811480671119e+01
6.470628491817927852e+01
6.147329714156465741e+01
5.977640813782109319e+01
8.612688374989924966e+01
6.870736606307211503e+01
9.033727709916499293e+01
6.964198536947702678e+01
5.792642042407052827e+01
6.383475560051341091e+01
8.735811620006938938e+01
7.344101822063332463e+01
6.951712703509399205e+01
7.660018225852788021e+01
8.001782736167544385e+01
8.617398815902460285e+01
8.948499229892925655e+01
7.140231354210914105e+01
6.173952313917961732e+01
7.086534838876724507e+01
7.760280506582886062e+01
6.536241073789389588e+01
6.542849085104957396e+01
7.843787881549884844e+01
7.451347648429549508e+01
7.532796995411587204e+01
6.741504665299930821e+01
7.269599285794232912e+01
6.575766855731696126e+01
8.390198411124787015e+01
8.535249334723752668e+01
5.653812137761906342e+01
6.570489139807590107e+01
6.003470744909920853e+01
6.849976065593101282e+01
7.416562030209638579e+01
6.050354780301469759e+01
6.578140186874686890e+01
6.496042627918501466e+01
7.707267329398943900e+01
7.569344337036250181e+01
6.778262446662746754e+01
7.676820872139397522e+01
6.953319915412734531e+01
7.228344889673947193e+01
9.173452090298536632e+01
8.840461051790347824e+01
6.200418763072402584e+01
8.329732417879174022e+01
8.311396554491591360e+01
6.351736711247382061e+01
8.318777643754860662e+01
9.037931918412553500e+01
6.377455193755586293e+01
6.582497178985735786e+01
8.517661466843502183e+01
7.771495310825648062e+01
8.051476275239522806e+01
7.840589216400496753e+01
7.890695920928143892e+01
6.173527871688916946e+01
8.547317706621447542e+01
8.669589992427773950e+01
7.270609255931972825e+01
7.456523050186137880e+01
5.968892497444277723e+01
8.014254756017834325e+01
8.072057441714143522e+01
7.437808983000688556e+01
8.624353359870502800e+01
7.165922769020059491e+01
8.064605925893600613e+01
6.480335661307884720e+01
7.476447849125761991e+01
7.325645742097164259e+01
7.725307922040941833e+01
7.130473071166640864e+01
7.368527404328332864e+01
8.326047171441506123e+01
7.063235762761782155e+01
5.893422899261320680e+01
9.249583904205420026e+01
8.881454078690487108e+01
6.207737304894381225e+01
8.189707805245194550e+01
6.997025229448657058e+01
7.763487215331059588e+01
7.794224129013493041e+01
7.265592199683678132e+01
6.716234334413603335e+01
6.809458947683739893e+01
6.583808084518757653e+01
6.668177791769555540e+01
7.432821709950644617e+01
6.784240010889247685e+01
8.182052065712619537e+01
8.987246155335927256e+01
6.919946758629957628e+01
7.739404500535377451e+01
7.999685110302934277e+01
7.972002270919274736e+01
7.575955267916087621e+01
8.242682418359721908e+01
7.982248952680657794e+01
6.262337577672702338e+01
8.369156064389272842e+01
8.387290837266742471e+01
6.736713895821418419e+01
7.537937835447601742e+01
8.183328992811068758e+01
7.290686180420638607e+01
8.572978047766011400e+01
9.863872494619360509e+01
6.714013967365018232e+01
6.118955396846224914e+01
7.803818595604876407e+01
8.221562505126144060e+01
7.269133626155230843e+01
8.953260663321034940e+01
6.161394200276751576e+01
8.192918623031610537e+01
6.894139179241106774e+01
9.219377906207296292e+01
9.492515353168118963e+01
6.733343412216652268e+01
6.950442864091419892e+01
8.359587886979801397e+01
7.112869350210485209e+01
7.454588782067762054e+01
7.525388420542410017e+01
5.580326843802343717e+01
7.486162253905762043e+01
6.810272225935825929e+01
7.006877177600227924e+01
8.943632003468813707e+01
6.243493105720743586e+01
8.313205186747977393e+01
7.221037069668192032e+01
7.220239831504166261e+01
8.290371896051711076e+01
7.840051294568890228e+01
8.070612997219531337e+01
8.468184660532861585e+01
7.168691616816677481e+01
6.887763265492249332e+01
6.414849473442201599e+01
6.674589470021044235e+01
1.044909442530872496e+02
8.744679580736786306e+01
6.148925633791978385e+01
6.177542043256430304e+01
7.981866061718491778e+01
8.047264797377967227e+01
8.048883835317364799e+01
7.245044206446301871e+01
7.374545739997100213e+01
7.827879524159357061e+01
7.585893006293331098e+01
5.280699627252464978e+01
7.270200369424806297e+01
6.648593565739686539e+01
7.675211418908511973e+01
1.048525900260341075e+02
7.867481665474304009e+01
7.186470313827602752e+01
8.421801501977252258e+01
7.982687887209212363e+01
7.920094490451840841e+01
8.106850593215671097e+01
9.556543564829541992e+01
6.369111564674084036e+01
7.973632076811453828e+01
6.573618870018461280e+01
8.055512646342248217e+01
6.581313488513904986e+01
7.082633186394915015e+01
7.204910085762094241e+01
8.475816719344709327e+01
8.418454443942414400e+01
6.254282623553615394e+01
7.554934110999849395e+01
6.790420145250827488e+01
6.241495089324665457e+01
7.282982949575630016e+01
7.191517211544180554e+01
9.926716486345522128e+01
7.932959825360696016e+01
6.122382499245762943e+01
6.935225995829057410e+01
8.521383295429399141e+01
9.588442772869925079e+01
5.914016687762041613e+01
5.620075614860954971e+01
9.370965175371782152e+01
7.889614177370903292e+01
6.631707268123633980e+01
8.034629086122434671e+01
4.864252260983121801e+01
7.503375506597160438e+01
7.827821172843084696e+01
8.424270139537830460e+01
6.486104047707462428e+01
7.585687161403359369e+01
6.574575373940412248e+01
7.755383755674317570e+01
6.604653677636976283e+01
7.091899160839778915e+01
6.504184605209771064e+01
8.151136241823657258e+01
8.358451116656665647e+01
7.265379430042585795e+01
7.538237994960027777e+01
6.051408585366456094e+01
7.200323351993212384e+01
7.449795382958255630e+01
1.012079309102997513e+02
6.388032974225836824e+01
8.964177238752436949e+01
8.496858773465808667e+01
7.780636404490135760e+01
9.258620484195134281e+01
7.872105472606862975e+01
7.889159195667929225e+01
7.446879346982454706e+01
8.723568882418626913e+01
8.596469233810883281e+01
6.874322712503787614e+01
6.180752805401232308e+01
7.297019362604342518e+01
6.699961435602352822e+01
7.436475425384644211e+01
8.737438134684138902e+01
7.042698344913209496e+01
7.457176618688424696e+01
7.558022734808395171e+01
8.348430882205283865e+01
5.253110666015395225e+01
6.893299705234703367e+01
7.711283692279472746e+01
8.700078956426861509e+01
7.008097552493795490e+01
5.623447293958125925e+01
8.119711445966136409e+01
6.864637611174370591e+01
6.310333340909638622e+01
6.875654610286775892e+01
7.315474642344150880e+01
6.895255335461787638e+01
5.294433942900930390e+01
8.397066196887132605e+01
8.774875041278721710e+01
8.151521991339505746e+01
6.362314329575183081e+01
7.298508466052481936e+01
7.493478684770542486e+01
8.098794389561909668e+01
8.168340488718081360e+01
6.765826201221504732e+01
7.581995556413559711e+01
7.957280404615241309e+01
8.955822322146767078e+01
8.204506539824723177e+01
8.289056687375519061e+01
7.583826627929360598e+01
8.910459145203503795e+01
7.909762795959497339e+01
6.638912089826429508e+01
8.903369970125190491e+01
8.197903272539028308e+01
7.056955978871518198e+01
7.020507032600757213e+01
7.796575545140761676e+01
7.963184795267584093e+01
7.697292265631206476e+01
7.811308673442884754e+01
9.199957374576379721e+01
8.571543152234886520e+01
7.690635591265024118e+01
8.441310580767483884e+01
6.467476096472461222e+01
7.897927049946808609e+01
9.309306349733110153e+01
7.281954104607626732e+01
6.652366071380915002e+01
6.847911111406939710e+01
6.410366962657612078e+01
6.715238091872296877e+01
7.129491901409970467e+01
6.094432980821358115e+01
7.515618333949602459e+01
8.402277173786647779e+01
6.592243819853079856e+01
9.019283923641768297e+01
8.010792088527594501e+01
8.530580585624056766e+01
6.842165446147862440e+01
8.354525227066615400e+01
6.408066099604687338e+01
8.390247500836508721e+01
7.671839339793531565e+01
8.053251219984784370e+01
6.324405394375148148e+01
6.604930157723394757e+01
8.097228218253384568e+01
6.551651995775799264e+01
7.963206292099123118e+01
6.132862193539754259e+01
8.348174212666668836e+01
6.267476685231491018e+01
8.052299937679522657e+01
8.125630933646000642e+01
6.803228181570425193e+01
8.082026567084726310e+01
7.760442263333555957e+01
6.961158143807261922e+01
6.491445315923792236e+01
5.537374308327420636e+01
7.849650047299694222e+01
5.935197228637944988e+01
7.595344199441308319e+01
7.236551783917751379e+01
8.179142775438195656e+01
7.197954500510135745e+01
7.170552213652908335e+01
8.231870704288294860e+01
7.835058029084117948e+01
7.816155957182778025e+01
7.969267589808526964e+01
5.964427876792893812e+01
8.256788679986982515e+01
8.112468794013602746e+01
6.483316871423502903e+01
7.255919526325799040e+01
7.460692712372369328e+01
7.365503215598266706e+01
7.833859966568535071e+01
8.931366781831184198e+01
8.581766727672828665e+01
6.187780806568594016e+01
8.122069990306049192e+01
8.828933319535408941e+01
7.886808520689203306e+01
8.590980425185966851e+01
9.512270445700764299e+01
8.523709546106981350e+01
7.749308595641728914e+01
8.545088474084752761e+01
7.644887833096890972e+01
7.523903043284956027e+01
7.148585764286266908e+01
9.063413358832107747e+01
6.681571334057998968e+01
9.032367724678115906e+01
7.999864123740371724e+01
6.100693825198058562e+01
7.867649292991421817e+01
5.399973492348375714e+01
8.125508016831035718e+01
8.385231482988990592e+01
6.907644044347946988e+01
7.623547695955582526e+01
9.454157433750286543e+01
6.994253295738063514e+01
6.441092412943399381e+01
8.981663402462598356e+01
9.462587190530794601e+01
7.503695671847847848e+01
8.511463035408355893e+01
8.841475915530881480e+01
6.757515767461616463e+01
7.014694164632132356e+01
8.730874513154735439e+01
9.185014278708509039e+01
8.062880860174354325e+01
6.620185646497945697e+01
9.487061111699441085e+01
6.969029102188035552e+01
7.164862218828548635e+01
7.842337834489622139e+01
9.054160420714774204e+01
8.353975976552223415e+01
7.914865500361909767e+01
7.963288530118106223e+01
7.543514668643466337e+01
8.058139514518506985e+01
4.970439922305696712e+01
7.203392540930201449e+01
7.741321934916780378e+01
6.348985916380492966e+01
7.886323317811559264e+01
7.295528779013878307e+01
9.255475698315490263e+01
9.073019725214857090e+01
7.034194430881836979e+01
7.349162288433304013e+01
7.426052434391607449e+01
7.048340523840377614e+01
7.695024984028127335e+01
6.741717931112410156e+01
6.369384665062473516e+01
8.122711223900267896e+01
8.129529584221810978e+01
6.695684240340007420e+01
8.395355430762599269e+01
6.868422270834668097e+01
7.753165238037981055e+01
8.320344012612456197e+01
7.466387435296286412e+01
7.954740912141134856e+01
6.983570356112427646e+01
7.303533416571902137e+01
7.294140569119659290e+01
6.753421653459761842e+01
7.323225836884218154e+01
5.951381701136253355e+01
7.008846252857895820e+01
7.215124506630328938e+01
7.243820247504619658e+01
7.258502554129221096e+01
7.438235800139871401e+01
7.979441518086063923e+01
8.374517074132522509e+01
6.850234773151733236e+01
6.296799144610855592e+01
6.457955587756896421e+01
7.012797078805073170e+01
7.148078682183491139e+01
6.730003933802542804e+01
6.203883335750105488e+01
7.043879172525811327e+01
7.681426620113971637e+01
8.095029465835564508e+01
6.942576946891678347e+01
7.087002177856565766e+01
6.573301691152688875e+01
7.468560829625224073e+01
6.651571365809185465e+01
8.073127813241200101e+01
5.714133508065889089e+01
7.140370327547537954e+01
7.801107339191742085e+01
7.683834516322504271e+01
1.019303366398049633e+02
7.849800024567907997e+01
6.495945403157989517e+01
7.404535752910926760e+01
5.723753666533548312e+01
7.419400250703239408e+01
6.666943942999240846e+01
8.415390275560162081e+01
6.950459725404465416e+01
7.383234084204752889e+01
6.864442158595596766e+01
9.238851351853331551e+01
7.178757233882087974e+01
9.332557043479201297e+01
8.314151762118265765e+01
7.982066727335386247e+01
7.868733147317519183e+01
7.893797298216252045e+01
5.572327420654389840e+01
7.221116605849243797e+01
8.345157971184320900e+01
7.451102816525894923e+01
6.094810153196424807e+01
7.447595549422530326e+01
9.204105516255491182e+01
8.746891715534719935e+01
7.437995990633967835e+01
8.451449277058085841e+01
7.133492979631948572e+01
5.796128413173281047e+01
6.575534011870445283e+01
9.062888768508197757e+01
7.226006918170695315e+01
7.256616020624981900e+01
7.200161803725119114e+01
9.404136589573006688e+01
9.125958915362062385e+01
9.718780233448134709e+01
7.340954789599948072e+01
7.795624488747094460e+01
5.983357450579208603e+01
8.976934426118273791e+01
6.332220448732064710e+01
7.716775563762628565e+01
6.402697472367155740e+01
6.911133173261303853e+01
6.662737568950299760e+01
6.892124739324182769e+01
6.960877296851020901e+01
6.951731205074922570e+01
8.333333911780306380e+01
6.395137206937479846e+01
7.720541427013867519e+01
8.717959152305559201e+01
6.986803635486603525e+01
6.782081109252398221e+01
7.269475374819748481e+01
8.679725208360710553e+01
7.694107630953357102e+01
6.968785705392402008e+01
7.983876651188039375e+01
6.397707850163576637e+01
8.181359510442948135e+01
7.908607307701767297e+01
7.192191528861116012e+01
6.661414201552769043e+01
6.613319077716542438e+01
8.034817336345909666e+01
8.728980502489062587e+01
6.862692252971204709e+01
7.958386703551484231e+01
5.412972981397930994e+01
6.915382269342799759e+01
7.468941067129098599e+01
6.590316583018166341e+01
6.563493625210404048e+01
6.832220443531113574e+01
7.792192728326372730e+01
7.312670981593625186e+01
5.261768766675027820e+01
5.379299847364933385e+01
6.893134822142825158e+01
7.957686586053551991e+01
4.752495157274765347e+01
7.000269823848368844e+01
6.973752143482579413e+01
8.888337778208448015e+01
7.114978188287136618e+01
7.882988984740929084e+01
7.641257140087462574e+01
5.369433520192799847e+01
8.268207216631736856e+01
7.715396505456287457e+01
8.008268639674589906e+01
1.142623770643632639e+02
5.415887060501411554e+01
9.224696649761108347e+01
7.212552480599644866e+01
7.787328904403008778e+01
7.454487754698757840e+01
7.075763666601956459e+01
6.930167071761241004e+01
7.829508735573008948e+01
5.982826303328320705e+01
8.250579167521765100e+01
7.083805595114745302e+01
6.369930660959641955e+01
7.049987142004187035e+01
8.757149216862572416e+01
6.964664912983776901e+01
7.858453618209620117e+01
6.769043724284526320e+01
8.257921849923619106e+01
8.185507738790204257e+01
9.348608833296411547e+01
7.324436054500785076e+01
8.168654804757906618e+01
7.598067539538944004e+01
8.795871781863014860e+01
6.781167612391269017e+01
8.245005312877280801e+01
7.305302703883317861e+01
7.435811822891501777e+01
7.591752484448372229e+01
7.752240396426677194e+01
7.383770956878041147e+01
7.714713183170526634e+01
9.078118057562184617e+01
8.485449685615218129e+01
8.369154592496896328e+01
7.044460473976128867e+01
6.610759171771675824e+01
8.455300558237752284e+01
8.376046792529794516e+01
8.972670675750981673e+01
6.896019374030770166e+01
7.270451344639653257e+01
5.860515837474565615e+01
7.107528893939127101e+01
8.496570510579446989e+01
7.033504620771802252e+01
8.140479795200823787e+01
7.309496894002188583e+01
7.824057028221560017e+01
6.352308610184332593e+01
7.585209449633900647e+01
4.508864029099277104e+01
7.313103841838015740e+01
5.869526756284859914e+01
8.705994516546816442e+01
8.277407352764511472e+01
7.966670981966080944e+01
9.021006227159379876e+01
6.551083479175161983e+01
9.247363197915558430e+01
8.432191564260384098e+01
7.263444712781054591e+01
8.635620147182943640e+01
6.393706487588365661e+01
6.675485838472326350e+01
6.891410276760299780e+01
6.971022291935985038e+01
6.443442357239747764e+01
8.723083067095325305e+01
7.241145599630168306e+01
7.852504968356879544e+01
6.929648633586319306e+01
5.679396699451483244e+01
7.770057358391422042e+01
5.587745024580222974e+01
7.431365953914531985e+01
6.131684961167189840e+01
9.487275999230807599e+01
8.411362722174722251e+01
7.605753791271480679e+01
8.763706677654668908e+01
6.653684022534264386e+01
8.043479378670093638e+01
7.699810433718712943e+01
7.764020081333670475e+01
8.772353500106767399e+01
8.232492102779802678e+01
7.788723662825023553e+01
5.845112563771704117e+01
6.539953704720537075e+01
7.377291066404275455e+01
7.593372374276651726e+01
6.369796275326076085e+01
9.911676675578421225e+01
9.016394055253573470e+01
8.102118320392483497e+01
7.572036861283744713e+01
7.287791030098848921e+01
6.548081539977764010e+01
7.577480518518862596e+01
7.757752540142750775e+01
6.258239424518375671e+01
7.834176417244897550e+01
7.344740951175251098e+01

